Not All Synthetic Data Is Yours to Learn From

Can a language model improve from plain text sampled from itself, with no prompts, no teacher, no verifier, and no reward model? Yes, but only when the synthetic corpus is compatible with the student, a relational property of the source-student pair rather than an intrinsic property of the data. We call this the latent capability resurfacing hypothesis: weak self-training can amplify capabilities already present in the pretrained model, but only under this compatibility condition. We study this in the minimal setting of prompt-free unconditional self-training, where base language models are fine-tuned on text generated from the BOS token alone, with no task specification or external supervision. We report three findings. First, synthetic utility is relational rather than intrinsic: self-generated data is the most effective source, same-lineage transfer outperforms stronger but differently trained sources, and cross-family transfer is substantially weaker. Second, common intrinsic proxies fail: neither benchmark-level semantic similarity nor average per-token likelihood under the student predicts which corpora help. Third, this regime produces a surprising byproduct. In controlled Pythia experiments, capability and verbatim memorization decouple: benchmark utility is preserved or improved while held-out exact-match extraction drops by over 95 percent, with no forget set, privacy objective, or targeted unlearning. Together, these results suggest that prompt-free self-training works by amplifying what the student already knows, not by importing structure from the data. They also reveal a regime in which capability and verbatim memorization can be separated without any explicit unlearning objective.

==> csv_tikz/gsm8k/gsm8k.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
1,-0.3538,0.2502,-0.5054,0.3409
2,-0.0253,0.3980,-0.0000,0.6551
3,5.3071,0.4464,5.0291,0.1430
4,10.9932,0.3276,11.6250,1.4912
5,13.2929,0.4563,14.1521,0.8540
6,13.5203,1.2901,14.7334,1.4977
7,13.4698,1.0656,12.9391,2.9857
8,11.9282,1.6683,9.5780,3.6229
9,9.9570,1.3238,7.0761,3.2215
10,7.4551,0.8956,5.6356,3.5096
11,6.3937,1.6405,3.2095,3.2191
12,5.8630,1.0763,2.5272,3.3567
13,4.4731,0.1072,1.4405,3.3701
14,3.3611,0.6791,1.5921,3.3445
15,3.6391,0.2837,1.0867,2.8931
16,1.6427,0.3409,1.3647,2.6350
17,1.9965,0.3054,0.9098,2.9028
18,2.0217,0.2791,1.0614,2.8576
19,0.9351,0.3177,0.7582,2.8212
20,0.2274,0.1857,1.1878,2.8852
21,0.5054,0.3177,0.8340,3.1613
22,-0.2022,0.7228,0.7834,3.2623
23,-0.1011,0.3177,0.5812,2.7042
24,-0.2022,0.7838,0.4549,2.4730
25,-0.0253,0.3980,0.1264,2.8437
26,-0.2780,0.4808,0.6318,2.4334
27,-0.1011,1.0216,-0.2780,2.7838
28,-0.1264,0.2174,0.4802,3.0680
29,-0.5054,0.3782,0.6318,2.9638
30,-0.2274,0.2232,0.2780,2.4585
31,0.1011,0.3177,0.5054,2.6907
32,-0.2274,0.4464,0.5560,2.4248
33,-0.4802,0.0357,0.7834,2.7268
34,-0.0253,0.4122,0.2527,2.3264
35,-0.5812,0.3731,0.3538,2.4334
36,-0.3791,0.2698,0.7582,2.5740
37,-0.3033,0.2144,0.3285,2.4334
38,-0.3285,0.1891,0.8087,2.4802
39,0.1769,0.4808,0.1769,2.3032
40,-0.4802,0.2791,0.0758,2.8455


==> csv_tikz/hist/arc_challenge.csv <==
bin_center,t075,t10,t125
0.0050,0.000000,0.000000,0.000000
0.0150,0.000000,0.000000,0.000000
0.0250,0.000000,0.000000,0.000000
0.0350,0.000000,0.000000,0.000000
0.0450,0.000000,0.000000,0.000000
0.0550,0.000000,0.000000,0.000000
0.0650,0.000000,0.000000,0.000000
0.0750,0.000000,0.000000,0.000000
0.0850,0.000000,0.000000,0.000000
0.0950,0.000010,0.000000,0.000000
0.1050,0.000000,0.000000,0.000000
0.1150,0.000020,0.000010,0.000000
0.1250,0.000041,0.000010,0.000000
0.1350,0.000051,0.000020,0.000000
0.1450,0.000174,0.000081,0.000000
0.1550,0.000429,0.000122,0.000000
0.1650,0.001094,0.000436,0.000000
0.1750,0.001932,0.000993,0.000000
0.1850,0.003301,0.002239,0.000000
0.1950,0.005161,0.003881,0.000000
0.2050,0.007062,0.006323,0.000030
0.2150,0.008871,0.010588,0.000060
0.2250,0.012612,0.014662,0.000110
0.2350,0.014891,0.019454,0.000170
0.2450,0.017057,0.024531,0.000230
0.2550,0.021697,0.029151,0.000510
0.2650,0.030098,0.036801,0.001160
0.2750,0.041627,0.044400,0.001901
0.2850,0.056712,0.054269,0.003041
0.2950,0.073483,0.068333,0.004952
0.3050,0.086841,0.078243,0.006492
0.3150,0.096437,0.081262,0.008633
0.3250,0.097081,0.079661,0.010194
0.3350,0.086176,0.070704,0.012855
0.3450,0.070171,0.060622,0.015886
0.3550,0.056936,0.050460,0.019557
0.3650,0.044345,0.039810,0.024879
0.3750,0.035116,0.034744,0.030362
0.3850,0.027400,0.030357,0.038985
0.3950,0.022944,0.027530,0.046528
0.4050,0.018212,0.023983,0.057372
0.4150,0.014451,0.022028,0.065925
0.4250,0.011334,0.018178,0.073348
0.4350,0.008472,0.015533,0.074148
0.4450,0.006735,0.011754,0.075059
0.4550,0.005141,0.010254,0.073068
0.4650,0.003935,0.008055,0.068076
0.4750,0.003291,0.005897,0.062724
0.4850,0.002913,0.004195,0.055931
0.4950,0.002075,0.003222,0.045717
0.5050,0.001431,0.002412,0.040245
0.5150,0.000930,0.001793,0.031272
0.5250,0.000603,0.001317,0.023109
0.5350,0.000256,0.000699,0.014095
0.5450,0.000194,0.000395,0.008033
0.5550,0.000143,0.000172,0.003311
0.5650,0.000051,0.000213,0.001411
0.5750,0.000010,0.000071,0.000440
0.5850,0.000020,0.000081,0.000150
0.5950,0.000020,0.000020,0.000020
0.6050,0.000000,0.000010,0.000010
0.6150,0.000010,0.000000,0.000000
0.6250,0.000000,0.000010,0.000000
0.6350,0.000000,0.000000,0.000000
0.6450,0.000000,0.000010,0.000000
0.6550,0.000000,0.000000,0.000000
0.6650,0.000000,0.000000,0.000000
0.6750,0.000000,0.000000,0.000000
0.6850,0.000000,0.000000,0.000000
0.6950,0.000000,0.000000,0.000000
0.7050,0.000000,0.000000,0.000000
0.7150,0.000000,0.000000,0.000000
0.7250,0.000000,0.000000,0.000000
0.7350,0.000000,0.000000,0.000000
0.7450,0.000000,0.000000,0.000000
0.7550,0.000000,0.000000,0.000000
0.7650,0.000000,0.000000,0.000000
0.7750,0.000000,0.000000,0.000000
0.7850,0.000000,0.000000,0.000000
0.7950,0.000000,0.000000,0.000000
0.8050,0.000000,0.000000,0.000000
0.8150,0.000000,0.000000,0.000000
0.8250,0.000000,0.000000,0.000000
0.8350,0.000000,0.000000,0.000000
0.8450,0.000000,0.000000,0.000000
0.8550,0.000000,0.000000,0.000000
0.8650,0.000000,0.000000,0.000000
0.8750,0.000000,0.000000,0.000000
0.8850,0.000000,0.000000,0.000000
0.8950,0.000000,0.000000,0.000000
0.9050,0.000000,0.000000,0.000000
0.9150,0.000000,0.000000,0.000000
0.9250,0.000000,0.000000,0.000000
0.9350,0.000000,0.000000,0.000000
0.9450,0.000000,0.000000,0.000000
0.9550,0.000000,0.000000,0.000000
0.9650,0.000000,0.000000,0.000000
0.9750,0.000000,0.000000,0.000000
0.9850,0.000000,0.000000,0.000000
0.9950,0.000000,0.000000,0.000000


==> csv_tikz/hist/gsm8k.csv <==
bin_center,t075,t10,t125
0.0050,0.000000,0.000000,0.000000
0.0150,0.000000,0.000000,0.000000
0.0250,0.000000,0.000000,0.000000
0.0350,0.000000,0.000000,0.000000
0.0450,0.000000,0.000000,0.000000
0.0550,0.000000,0.000000,0.000000
0.0650,0.000000,0.000000,0.000000
0.0750,0.000000,0.000000,0.000000
0.0850,0.000000,0.000000,0.000000
0.0950,0.000000,0.000000,0.000000
0.1050,0.000000,0.000000,0.000000
0.1150,0.000000,0.000000,0.000000
0.1250,0.000010,0.000020,0.000000
0.1350,0.000031,0.000030,0.000000
0.1450,0.000123,0.000051,0.000000
0.1550,0.000296,0.000182,0.000000
0.1650,0.000787,0.000547,0.000000
0.1750,0.001891,0.001449,0.000010
0.1850,0.003587,0.003344,0.000000
0.1950,0.006020,0.006870,0.000100
0.2050,0.009382,0.011217,0.000110
0.2150,0.014737,0.018238,0.000610
0.2250,0.024273,0.027520,0.001280
0.2350,0.040226,0.038422,0.002851
0.2450,0.058275,0.055647,0.005592
0.2550,0.077285,0.072123,0.010284
0.2650,0.094189,0.085619,0.017497
0.2750,0.104859,0.091313,0.028621
0.2850,0.103990,0.092742,0.047488
0.2950,0.093341,0.088466,0.075879
0.3050,0.075425,0.077209,0.106981
0.3150,0.060687,0.066986,0.137232
0.3250,0.048443,0.054391,0.153038
0.3350,0.036884,0.045110,0.140783
0.3450,0.029393,0.034400,0.110142
0.3550,0.023200,0.028665,0.072828
0.3650,0.018151,0.021086,0.040155
0.3750,0.014237,0.017093,0.022288
0.3850,0.012193,0.012868,0.010914
0.3950,0.009127,0.010234,0.006072
0.4050,0.007686,0.007741,0.003511
0.4150,0.006500,0.006313,0.002251
0.4250,0.004998,0.005299,0.001270
0.4350,0.004027,0.004387,0.000820
0.4450,0.003270,0.003435,0.000540
0.4550,0.002586,0.002888,0.000310
0.4650,0.002034,0.001763,0.000150
0.4750,0.001543,0.001368,0.000090
0.4850,0.001380,0.001135,0.000110
0.4950,0.000879,0.000952,0.000060
0.5050,0.000869,0.000699,0.000020
0.5150,0.000562,0.000547,0.000030
0.5250,0.000654,0.000476,0.000030
0.5350,0.000419,0.000304,0.000020
0.5450,0.000409,0.000223,0.000010
0.5550,0.000204,0.000203,0.000000
0.5650,0.000225,0.000111,0.000010
0.5750,0.000307,0.000081,0.000000
0.5850,0.000164,0.000081,0.000000
0.5950,0.000031,0.000081,0.000000
0.6050,0.000041,0.000020,0.000000
0.6150,0.000051,0.000010,0.000010
0.6250,0.000041,0.000010,0.000000
0.6350,0.000010,0.000020,0.000000
0.6450,0.000031,0.000000,0.000000
0.6550,0.000010,0.000000,0.000000
0.6650,0.000020,0.000010,0.000000
0.6750,0.000000,0.000000,0.000000
0.6850,0.000000,0.000000,0.000000
0.6950,0.000010,0.000000,0.000000
0.7050,0.000000,0.000000,0.000000
0.7150,0.000000,0.000000,0.000000
0.7250,0.000000,0.000000,0.000000
0.7350,0.000000,0.000000,0.000000
0.7450,0.000000,0.000000,0.000000
0.7550,0.000000,0.000000,0.000000
0.7650,0.000000,0.000000,0.000000
0.7750,0.000000,0.000000,0.000000
0.7850,0.000000,0.000000,0.000000
0.7950,0.000000,0.000000,0.000000
0.8050,0.000000,0.000000,0.000000
0.8150,0.000000,0.000000,0.000000
0.8250,0.000000,0.000000,0.000000
0.8350,0.000000,0.000000,0.000000
0.8450,0.000000,0.000000,0.000000
0.8550,0.000000,0.000000,0.000000
0.8650,0.000000,0.000000,0.000000
0.8750,0.000000,0.000000,0.000000
0.8850,0.000000,0.000000,0.000000
0.8950,0.000000,0.000000,0.000000
0.9050,0.000000,0.000000,0.000000
0.9150,0.000000,0.000000,0.000000
0.9250,0.000000,0.000000,0.000000
0.9350,0.000000,0.000000,0.000000
0.9450,0.000000,0.000000,0.000000
0.9550,0.000000,0.000000,0.000000
0.9650,0.000000,0.000000,0.000000
0.9750,0.000000,0.000000,0.000000
0.9850,0.000000,0.000000,0.000000
0.9950,0.000000,0.000000,0.000000


==> csv_tikz/hist/hellaswag.csv <==
bin_center,t075,t10,t125
0.0050,0.000000,0.000000,0.000000
0.0150,0.000000,0.000000,0.000000
0.0250,0.000000,0.000000,0.000000
0.0350,0.000000,0.000000,0.000000
0.0450,0.000000,0.000000,0.000000
0.0550,0.000000,0.000000,0.000000
0.0650,0.000000,0.000000,0.000000
0.0750,0.000000,0.000000,0.000000
0.0850,0.000000,0.000000,0.000000
0.0950,0.000000,0.000000,0.000000
0.1050,0.000000,0.000000,0.000000
0.1150,0.000000,0.000000,0.000000
0.1250,0.000000,0.000000,0.000000
0.1350,0.000031,0.000010,0.000000
0.1450,0.000041,0.000000,0.000000
0.1550,0.000204,0.000030,0.000000
0.1650,0.000521,0.000101,0.000000
0.1750,0.001901,0.000669,0.000010
0.1850,0.007093,0.002715,0.000020
0.1950,0.020726,0.009160,0.000120
0.2050,0.044315,0.023528,0.000520
0.2150,0.075946,0.042455,0.001120
0.2250,0.100096,0.063591,0.002231
0.2350,0.116121,0.080391,0.003931
0.2450,0.109192,0.082660,0.005152
0.2550,0.092083,0.081981,0.006562
0.2650,0.077172,0.077584,0.008353
0.2750,0.063334,0.068819,0.008923
0.2850,0.051959,0.062132,0.010324
0.2950,0.042843,0.056488,0.011704
0.3050,0.036639,0.052233,0.013845
0.3150,0.030814,0.046700,0.016936
0.3250,0.024998,0.041624,0.020878
0.3350,0.021186,0.037024,0.025760
0.3450,0.016720,0.032140,0.032102
0.3550,0.013307,0.026962,0.039685
0.3650,0.010527,0.021531,0.048919
0.3750,0.008350,0.017945,0.058032
0.3850,0.006807,0.015229,0.070027
0.3950,0.005458,0.012534,0.078790
0.4050,0.004139,0.010396,0.090464
0.4150,0.004170,0.007741,0.089694
0.4250,0.002943,0.006353,0.085903
0.4350,0.002422,0.005107,0.078560
0.4450,0.001962,0.003648,0.066155
0.4550,0.001318,0.003019,0.050909
0.4650,0.001094,0.002189,0.036314
0.4750,0.000961,0.001753,0.020818
0.4850,0.000675,0.001145,0.010814
0.4950,0.000521,0.000770,0.004532
0.5050,0.000368,0.000405,0.001381
0.5150,0.000235,0.000405,0.000340
0.5250,0.000235,0.000253,0.000120
0.5350,0.000092,0.000152,0.000020
0.5450,0.000153,0.000142,0.000020
0.5550,0.000061,0.000111,0.000010
0.5650,0.000092,0.000010,0.000000
0.5750,0.000031,0.000010,0.000000
0.5850,0.000041,0.000041,0.000000
0.5950,0.000031,0.000051,0.000000
0.6050,0.000031,0.000020,0.000000
0.6150,0.000020,0.000030,0.000000
0.6250,0.000000,0.000010,0.000000
0.6350,0.000000,0.000000,0.000000
0.6450,0.000010,0.000000,0.000000
0.6550,0.000000,0.000000,0.000000
0.6650,0.000000,0.000000,0.000000
0.6750,0.000010,0.000000,0.000000
0.6850,0.000000,0.000000,0.000000
0.6950,0.000000,0.000000,0.000000
0.7050,0.000000,0.000000,0.000000
0.7150,0.000000,0.000000,0.000000
0.7250,0.000000,0.000000,0.000000
0.7350,0.000000,0.000000,0.000000
0.7450,0.000000,0.000000,0.000000
0.7550,0.000000,0.000000,0.000000
0.7650,0.000000,0.000000,0.000000
0.7750,0.000000,0.000000,0.000000
0.7850,0.000000,0.000000,0.000000
0.7950,0.000000,0.000000,0.000000
0.8050,0.000000,0.000000,0.000000
0.8150,0.000000,0.000000,0.000000
0.8250,0.000000,0.000000,0.000000
0.8350,0.000000,0.000000,0.000000
0.8450,0.000000,0.000000,0.000000
0.8550,0.000000,0.000000,0.000000
0.8650,0.000000,0.000000,0.000000
0.8750,0.000000,0.000000,0.000000
0.8850,0.000000,0.000000,0.000000
0.8950,0.000000,0.000000,0.000000
0.9050,0.000000,0.000000,0.000000
0.9150,0.000000,0.000000,0.000000
0.9250,0.000000,0.000000,0.000000
0.9350,0.000000,0.000000,0.000000
0.9450,0.000000,0.000000,0.000000
0.9550,0.000000,0.000000,0.000000
0.9650,0.000000,0.000000,0.000000
0.9750,0.000000,0.000000,0.000000
0.9850,0.000000,0.000000,0.000000
0.9950,0.000000,0.000000,0.000000


==> csv_tikz/llama-llama/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0284,0.2900,0.0000,0.2090,-0.3129,0.0402,-0.1138,0.1450
2,-0.2560,0.1393,-0.1422,0.1064,-0.0853,0.1207,-0.1422,0.1450
3,-0.1422,0.2239,0.2844,0.0402,-0.2844,0.2447,-0.2275,0.1450
4,-0.1991,0.2900,0.6542,0.1450,-0.8532,0.1207,-0.5688,0.1064
5,0.2844,0.1450,0.3413,0.4180,-1.0239,0.1207,-0.4835,0.1064
6,0.1991,0.0804,0.3129,0.3506,-0.6826,0.2512,-0.7395,0.1064
7,-0.1422,0.1450,0.3697,0.1609,-0.6826,0.1207,-0.1422,0.3437
8,0.0000,0.1843,0.3129,0.1450,-0.4551,0.3292,-0.2275,0.1609
9,0.3982,0.2816,0.2560,0.2090,-0.4835,0.0402,-0.1138,0.3575
10,0.4551,0.2239,0.0000,0.1207,-0.4266,0.5024,-0.1138,0.2638
11,0.5404,0.3575,0.0284,0.0402,-0.1706,0.4351,0.1706,0.2413
12,0.7964,0.4639,-0.1706,0.1843,-0.0569,0.2816,0.2844,0.3218
13,0.9670,0.4082,-0.1991,0.1753,0.1706,0.2512,0.1991,0.0402
14,0.8532,0.4180,-0.4835,0.2816,0.4551,0.3575,0.5404,0.1064
15,0.8817,0.4893,-0.5973,0.5260,0.0569,0.4639,0.5119,0.3620
16,1.0239,0.5573,-0.6542,0.2816,0.1991,0.3506,0.5688,0.1609
17,0.9101,0.5925,-0.7679,0.1207,-0.3413,0.7373,0.4835,0.2816
18,0.7395,0.5040,-0.9101,0.2900,-0.0853,0.7340,0.9101,0.2447
19,1.2514,0.2638,-1.2799,0.4180,0.1422,0.5843,0.8248,0.2128
20,0.9954,0.6244,-1.1377,0.5925,0.1138,0.5631,1.1092,0.4238
21,0.7110,0.5925,-1.0239,0.2512,-0.1138,0.7674,1.2514,0.4257
22,0.6542,0.5801,-1.0523,0.4257,0.1422,0.3575,1.4221,0.2816
23,0.8248,0.8985,-0.8248,0.7150,0.0284,0.6838,1.2514,0.4082
24,0.9670,0.6621,-0.7110,0.4257,0.0000,0.4877,1.3083,0.3961
25,0.5404,0.6621,-1.0239,0.6385,0.2275,0.5631,1.1661,0.2128
26,0.7679,0.5702,-1.0239,0.7273,-0.1706,0.3686,1.4221,0.1450
27,0.5973,0.6192,-1.0808,0.5040,0.4266,0.3037,1.5643,0.4479
28,0.5404,0.8958,-1.1945,0.6270,0.0569,0.5275,1.3936,0.1064
29,0.5119,0.6646,-1.1377,0.4199,0.4551,0.1753,1.3367,0.4257
30,0.6257,0.7013,-1.0523,0.5631,0.4266,0.3483,1.4221,0.2128
31,0.6542,0.7384,-1.2514,0.5801,0.1422,0.3506,1.5643,0.1753
32,0.6257,0.9092,-1.2230,0.5229,0.1138,0.3506,1.3936,0.5040
33,0.8248,0.6694,-1.4505,0.5530,0.1991,0.3506,1.6496,0.2239
34,0.7964,0.6087,-1.3083,0.4533,0.4551,0.1609,1.5358,0.3037
35,0.8817,0.7674,-1.2799,0.3686,0.0569,0.2128,1.5643,0.5674
36,0.6542,0.8075,-1.4790,0.2900,0.1706,0.3193,1.3936,0.4199
37,0.4835,0.9251,-1.2799,0.5702,0.4266,0.1207,1.4790,0.1450
38,0.7110,0.8427,-1.2514,0.3961,0.2560,0.1843,1.4790,0.2239
39,0.5688,0.6873,-1.2799,0.5024,0.2560,0.1393,1.5358,0.5702
40,0.5688,0.6873,-1.3936,0.5321,0.3697,0.3837,1.3652,0.2512


==> csv_tikz/llama-llama/gsm8k.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1516,0.2698,-0.3033,0.1857,-0.1769,0.1558,-0.1769,0.3627
2,-0.1011,0.3520,0.3538,0.1289,0.2022,0.0357,-0.5054,0.3054
3,-0.3285,0.1558,-0.3033,0.2476,-0.1264,0.1289,-0.3538,0.2791
4,-0.3538,0.0715,-0.3285,0.2344,0.2022,0.3782,0.1769,0.1558
5,-0.3791,0.3714,-0.2022,0.3054,-0.0758,0.2476,-0.2780,0.2174
6,-0.1264,0.3980,-0.1769,0.0357,-0.4549,0.2232,-0.1516,0.3765
7,0.0505,0.3980,-0.2780,0.2791,0.1264,0.4392,-0.3033,0.0619
8,0.0505,0.1891,-0.2780,0.4392,-0.1264,0.4478,-0.0758,0.4835
9,-0.0253,0.4214,-0.3791,0.4059,-0.0758,0.2232,0.2780,0.1891
10,0.0253,0.1558,-0.1769,0.5851,0.2274,0.4464,0.0758,0.0619
11,0.1516,0.1857,-0.0758,0.2232,-0.3285,0.4646,0.1264,0.0946
12,0.2274,0.1238,-0.1011,0.2344,-0.3791,0.3447,-0.0758,0.0619
13,-0.1011,0.3409,-0.2527,0.3980,-0.6571,0.2344,-0.0000,0.4333
14,-0.6065,0.3276,-0.4043,0.2174,-0.5054,0.2577,-0.0505,0.3054
15,0.0505,0.1558,-0.5054,0.8540,-0.6823,0.2476,-0.1264,0.3520
16,-0.4802,0.2577,-0.4296,0.5004,-0.2022,0.7333,-0.4296,0.4028
17,-0.6065,0.3714,-0.2274,0.5905,-0.7329,0.1891,-0.3285,0.2174
18,-0.0758,0.2232,-0.4549,0.1638,-0.4802,0.2502,-0.2274,0.1638
19,-0.4043,0.2502,-0.3791,0.1638,-0.5307,0.4674,-0.4549,0.3765
20,-0.2022,0.0946,-0.8340,0.2232,-0.2780,0.2577,-0.2527,0.8404
21,-0.4296,0.1558,-1.0109,0.2859,-0.4549,0.1638,-0.6571,0.3931
22,-0.5054,0.1289,-0.6318,0.1787,-0.4802,0.1289,-0.6823,0.5905
23,-0.1516,0.0619,-0.3791,0.5067,-0.7076,0.4728,-1.0109,0.6353
24,-0.5812,0.2502,-0.5812,0.3980,-0.4043,0.3731,-1.0109,0.5265
25,-0.3791,0.2476,-0.6318,0.1289,-0.6065,0.3095,-0.8592,0.2925
26,-0.5307,0.1638,-0.8592,0.1289,-0.8845,0.1891,-0.6318,0.4028
27,-0.3538,0.0946,-0.2274,0.1072,-0.2527,0.1558,-1.0361,0.1289
28,-0.3285,0.3116,-0.8340,0.3447,-0.6823,0.2698,-0.4296,0.1990
29,-0.3033,0.4674,-0.5054,0.2502,-0.4296,0.5617,-0.6318,0.2344
30,0.0000,0.2698,-0.3791,0.4674,-0.7076,0.0946,-0.7329,0.4122
31,-0.6571,0.2791,-0.6065,0.3866,-0.1516,0.2698,-0.7076,0.5042
32,-0.3791,0.1857,-0.3791,0.2837,-0.7329,0.2174,-0.3285,0.0946
33,-0.5812,0.0946,-0.6065,0.7903,-0.5560,0.5548,-0.8087,0.2502
34,-0.4296,0.2859,-0.6065,0.3765,-0.6823,0.3714,-0.6065,0.2144
35,-0.2022,0.2502,-0.5307,0.2698,-0.7834,0.4214,-0.8845,0.3782
36,-0.1516,0.0619,-0.2274,0.6809,-0.9603,0.4348,-0.9603,0.2174
37,-0.3285,0.1430,-0.5307,0.2232,-0.7582,0.3276,-0.8087,0.4478
38,-0.3538,0.3177,-0.2780,0.2577,-0.9351,0.3627,-0.7329,0.4122
39,-0.5054,0.5154,-0.7329,0.1289,-0.6823,0.5905,-0.8340,0.2144
40,-0.3791,0.2232,-0.7834,0.5265,-0.8340,0.2698,-0.5560,0.1289


==> csv_tikz/llama-llama/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1494,0.0650,-0.1826,0.0417,-0.1328,0.0286,-0.0664,0.0329
2,-0.2025,0.0417,-0.6074,0.0293,-0.2456,0.0261,-0.2324,0.0448
3,-0.0066,0.0329,-0.8796,0.0490,-0.6572,0.0293,-0.1693,0.0215
4,0.3751,0.0738,-1.0589,0.0896,-0.9195,0.0169,-0.1726,0.0980
5,0.6506,0.0448,-1.1253,0.1127,-0.8099,0.0738,-0.1693,0.1198
6,0.9062,0.0645,-1.0888,0.0401,-0.6207,0.0657,-0.0365,0.1376
7,1.0688,0.0235,-0.9427,0.0497,-0.4016,0.0248,0.2290,0.1138
8,1.3145,0.0508,-0.7568,0.0508,-0.2855,0.0662,0.3751,0.0949
9,1.4705,0.0462,-0.5344,0.0662,-0.0631,0.0261,0.5975,0.0916
10,1.7261,0.0367,-0.4448,0.0588,0.1693,0.0635,0.7933,0.1482
11,1.9418,0.0354,-0.2423,0.1526,0.4249,0.0462,0.9427,0.1030
12,2.1277,0.0367,-0.0797,0.1019,0.5178,0.0163,1.2481,0.1260
13,2.2937,0.0657,0.0133,0.1504,0.7004,0.0710,1.3908,0.1231
14,2.5227,0.1207,0.2257,0.1266,0.8166,0.0695,1.6165,0.1535
15,2.6124,0.0094,0.2622,0.1791,0.9925,0.0729,1.7526,0.1019
16,2.7584,0.0801,0.4415,0.1635,1.1352,0.0999,1.9053,0.1061
17,2.8580,0.0354,0.5211,0.2221,1.1319,0.0869,2.0580,0.0588
18,2.9941,0.0529,0.6805,0.1752,1.3477,0.0248,2.2340,0.0896
19,3.1368,0.0732,0.8365,0.1267,1.4074,0.0701,2.3169,0.0248
20,3.2032,0.0682,0.9029,0.0896,1.5302,0.0632,2.4829,0.0541
21,3.3659,0.0244,0.9759,0.1632,1.6431,0.0282,2.5460,0.0523
22,3.4887,0.0529,1.0522,0.1960,1.7825,0.0533,2.6456,0.0682
23,3.4422,0.0553,1.1585,0.1347,1.8290,0.0553,2.7684,0.0533
24,3.6049,0.0650,1.1850,0.2052,1.9186,0.0814,2.8348,0.0205
25,3.7244,0.1230,1.2580,0.1598,2.0082,0.1569,2.9078,0.1094
26,3.7509,0.0384,1.3344,0.1863,2.0813,0.1016,2.9908,0.0970
27,3.7708,0.0553,1.3244,0.1551,2.1377,0.1691,3.1103,0.0846
28,3.8737,0.0784,1.3709,0.1804,2.1543,0.1260,3.1335,0.1928
29,3.8638,0.1066,1.3975,0.1695,2.1676,0.0124,3.1866,0.1368
30,3.9003,0.0899,1.4572,0.1714,2.2240,0.0831,3.1866,0.1130
31,3.9268,0.1286,1.4406,0.1885,2.1742,0.1154,3.1866,0.1902
32,3.9932,0.0860,1.4937,0.2246,2.2738,0.0733,3.2165,0.1429
33,4.0065,0.1010,1.5004,0.1563,2.2605,0.1602,3.2497,0.1573
34,4.0065,0.1030,1.4937,0.1816,2.2871,0.1058,3.2962,0.1270
35,3.9932,0.0916,1.5269,0.1876,2.3634,0.1023,3.3161,0.1214
36,3.9866,0.1500,1.5170,0.2064,2.2837,0.1317,3.3227,0.1414
37,4.0264,0.1157,1.4871,0.1437,2.2804,0.1118,3.2563,0.1173
38,4.0131,0.1270,1.5435,0.1811,2.3203,0.1713,3.2298,0.0862
39,4.0663,0.0869,1.5601,0.1828,2.3037,0.1687,3.2895,0.0834
40,4.0331,0.0999,1.5103,0.1789,2.3103,0.1252,3.2630,0.1526


==> csv_tikz/llama-llama/humaneval_1.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-2.7642,0.1521,-3.2520,0.0575,-3.8008,0.3001,-3.4553,0.1036
2,-2.6016,0.1600,-3.8415,0.0996,-3.2317,0.1317,-3.5976,0.2987
3,-2.0325,0.2742,-3.9024,0.2634,-3.5976,0.2587,-3.7805,0.1317
4,-2.2561,0.0498,-4.0854,0.5544,-3.2317,0.1317,-3.7398,0.4234
5,-2.3171,0.3028,-4.6951,0.1317,-3.5976,0.2587,-3.5772,0.5182
6,-2.8862,0.1885,-4.1870,0.3239,-3.8821,0.5012,-2.9675,0.3670
7,-2.9065,0.3162,-4.3293,0.0000,-3.5976,0.5053,-3.0285,0.1885
8,-2.7236,0.6225,-4.2683,0.2772,-4.4309,0.2353,-3.0081,0.7289
9,-2.6423,0.4462,-3.8415,0.1494,-4.1057,0.3315,-3.2114,0.1600
10,-2.6016,0.8541,-4.2276,0.3802,-4.2480,0.1437,-3.4146,0.1317
11,-2.7439,0.5974,-3.8618,0.3802,-4.4106,0.4987,-3.0488,0.0498
12,-2.5813,0.4490,-4.1667,0.2245,-3.9431,0.6304,-3.6382,0.9760
13,-2.3984,0.8110,-3.7398,0.4292,-4.5325,0.5230,-3.6382,0.6402
14,-2.8252,0.5596,-4.3496,0.3239,-4.7561,0.4801,-3.8821,0.6723
15,-2.7236,0.8064,-3.8618,0.6343,-4.6951,1.0288,-3.9431,0.6994
16,-2.5203,0.6759,-4.0854,0.4340,-4.6545,0.7047,-4.2276,0.8186
17,-2.3984,0.8980,-4.3699,0.6686,-4.1260,0.8291,-4.2480,0.4146
18,-2.4593,0.7047,-4.3699,0.5370,-4.5935,0.7621,-4.7561,0.1795
19,-2.5203,0.8714,-4.0447,0.6023,-4.5528,1.6783,-4.2480,0.3497
20,-2.4187,1.0231,-4.2073,0.9945,-4.6341,1.7721,-4.6341,0.4481
21,-2.7846,1.0553,-4.3089,1.1136,-4.7154,1.6944,-4.7561,0.5544
22,-2.8252,0.7540,-4.6138,0.9049,-4.9390,2.0137,-4.6138,0.4175
23,-2.7236,0.9265,-4.2276,0.8064,-4.9187,1.6189,-4.7764,0.3239
24,-3.0488,0.9920,-3.9024,0.9221,-5.0203,1.7141,-4.5325,0.9212
25,-2.8455,1.4303,-4.5935,1.3194,-5.2236,1.2813,-4.4309,0.5770
26,-3.2114,0.8925,-4.2683,0.9126,-4.9390,1.5068,-4.5732,0.7825
27,-3.0488,1.2327,-4.2480,1.2638,-5.1220,1.5594,-4.6951,0.5544
28,-3.1301,1.0923,-3.8008,0.6498,-4.8984,1.7435,-4.1870,0.7340
29,-2.7439,1.1771,-4.3293,1.1644,-5.0203,1.9616,-4.5935,0.3532
30,-2.6423,0.9035,-4.2480,0.6498,-5.0813,1.5540,-4.3699,0.6145
31,-3.1098,1.1254,-4.5732,1.0069,-5.7724,1.6242,-4.5325,0.6002
32,-3.2927,1.2800,-4.3293,0.8375,-5.4878,1.1483,-4.7154,0.5596
33,-3.0691,1.2045,-4.3496,0.7605,-5.3659,1.5689,-4.5122,0.6472
34,-2.5813,1.1024,-4.3496,0.8110,-6.0366,1.5689,-4.3089,0.4490
35,-2.7439,1.0596,-4.4512,0.6586,-5.6098,1.7124,-4.5528,0.2245
36,-2.3171,0.8752,-4.5935,0.9464,-5.4268,1.4844,-4.7967,0.3201
37,-3.4146,1.2973,-4.0854,0.3485,-5.5488,1.2566,-4.8577,0.4518
38,-2.7236,0.8771,-4.2480,0.2742,-5.3455,1.6097,-4.5122,0.2772
39,-3.0285,0.9886,-4.5935,0.8771,-5.3455,1.6004,-4.5528,0.1150
40,-3.1504,1.6679,-4.5325,1.1357,-5.4675,1.3818,-4.6951,0.4749


==> csv_tikz/llama-llama/minerva_math.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0533,0.0772,0.0133,0.1226,-0.0333,0.0189,0.0533,0.0822
2,0.2333,0.1389,-0.1400,0.1071,0.1400,0.2688,0.1133,0.0822
3,-0.1400,0.0849,-0.6133,0.0838,-0.3200,0.1337,-0.1600,0.0816
4,-0.1533,0.1821,-0.5467,0.3030,-0.0200,0.2197,-0.3800,0.0589
5,-0.1933,0.2042,-0.2533,0.1087,-0.3867,0.2542,-0.1400,0.3429
6,-0.3600,0.1275,-0.4200,0.1558,-0.3800,0.0909,-0.3467,0.1715
7,-0.3133,0.0822,-0.2067,0.1247,-0.3933,0.1330,-0.3267,0.2640
8,-0.3733,0.0943,-0.3467,0.0736,-0.4533,0.3775,-0.4600,0.2698
9,-0.2400,0.1697,-0.3667,0.0573,-0.3733,0.0660,-0.3200,0.5062
10,-0.1600,0.1337,-0.3133,0.2705,-0.3867,0.0957,-0.3733,0.0411
11,-0.1600,0.2085,-0.2067,0.1360,-0.4867,0.0377,-0.4867,0.2380
12,-0.1133,0.3364,-0.1267,0.2927,-0.5933,0.1482,-0.5667,0.2193
13,-0.1133,0.0998,-0.3133,0.0189,-0.3000,0.1020,-0.6600,0.1925
14,-0.4133,0.1247,-0.2867,0.1948,-0.4267,0.3210,-0.5467,0.2068
15,-0.3267,0.2542,-0.2400,0.1395,-0.5800,0.4607,-0.6867,0.2904
16,-0.4467,0.1893,-0.3933,0.2205,-0.6333,0.4203,-0.8333,0.3434
17,-0.1333,0.2532,-0.4933,0.2131,-0.6133,0.3035,-0.7933,0.0189
18,-0.5067,0.1969,-0.4600,0.0864,-0.5000,0.2245,-0.8800,0.1575
19,-0.5467,0.1611,-0.7000,0.1558,-0.6000,0.1728,-0.8600,0.1558
20,-0.7800,0.1925,-0.6067,0.1226,-0.8400,0.0993,-0.9467,0.1543
21,-0.6400,0.0283,-0.6933,0.0499,-0.8400,0.3116,-1.1200,0.3150
22,-0.8000,0.1633,-0.6600,0.2718,-0.7400,0.1451,-0.9600,0.0589
23,-0.6533,0.2510,-0.8400,0.1020,-0.7867,0.0377,-0.9800,0.2355
24,-0.8000,0.2123,-0.7133,0.2074,-0.6267,0.1389,-1.1000,0.1840
25,-0.7533,0.0094,-1.0333,0.1204,-0.5467,0.1517,-1.1467,0.2904
26,-0.8267,0.1464,-1.0000,0.1608,-0.8600,0.2123,-1.2533,0.3395
27,-0.8133,0.1087,-0.9000,0.0993,-0.8000,0.0748,-1.2667,0.4620
28,-0.8200,0.0432,-0.9333,0.0736,-0.8533,0.0822,-1.1600,0.2828
29,-0.6533,0.0471,-1.0333,0.1320,-0.7533,0.2042,-1.2733,0.1586
30,-0.6800,0.1143,-0.8267,0.0754,-0.8733,0.2620,-1.1333,0.2015
31,-0.9333,0.1482,-0.8067,0.0772,-0.7200,0.2417,-1.4533,0.1893
32,-0.8267,0.0772,-0.9667,0.1087,-0.6733,0.1644,-1.3067,0.0660
33,-0.7333,0.1037,-0.9600,0.0163,-0.7667,0.1389,-1.0067,0.2042
34,-0.9000,0.1143,-1.0800,0.1728,-0.7333,0.1320,-1.1600,0.2209
35,-0.9067,0.1310,-0.9133,0.1236,-0.6400,0.1840,-1.2067,0.0525
36,-0.8400,0.0327,-1.0600,0.1143,-0.8333,0.1586,-1.3867,0.1569
37,-0.9800,0.2197,-0.8800,0.1296,-0.9867,0.1320,-1.2267,0.0838
38,-0.9200,0.0589,-1.0400,0.0712,-0.7800,0.1608,-1.3000,0.2304
39,-0.7800,0.2628,-0.8667,0.1204,-0.8667,0.2223,-1.2133,0.2081
40,-0.9000,0.2718,-1.0533,0.0618,-0.7867,0.2217,-1.2600,0.0993


==> csv_tikz/llama-llama/mmlu.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0380,0.0718,0.0451,0.0387,0.0688,0.0727,0.0807,0.0882
2,0.1139,0.0952,-0.4961,0.0863,0.0309,0.1281,-0.0261,0.1021
3,0.4510,0.1165,-1.1656,0.1403,-0.8119,0.2669,-0.9163,0.1835
4,0.5222,0.1226,-0.5460,0.1998,-1.0635,0.6291,-1.0967,0.3693
5,0.7003,0.1441,0.0499,0.3236,-0.3418,0.4761,-0.8949,0.5130
6,0.7311,0.3178,0.2540,0.3814,-0.3608,0.4419,-0.4273,0.3807
7,0.6148,0.2352,0.1662,0.3315,-0.2089,0.3833,-0.0783,0.4032
8,0.6030,0.1884,0.1044,0.3427,0.0166,0.3472,0.2516,0.4282
9,0.7121,0.2868,0.0427,0.1619,0.0783,0.3463,0.4036,0.4213
10,0.7454,0.2927,0.2184,0.2149,0.0166,0.3150,0.6932,0.2240
11,0.7406,0.3276,0.2825,0.1223,-0.0807,0.5769,0.8831,0.2634
12,0.6528,0.3143,0.2635,0.1692,0.0475,0.3910,0.8522,0.1407
13,0.6979,0.3734,0.4605,0.0772,0.0071,0.5101,0.7810,0.3019
14,0.6504,0.3056,0.5151,0.2129,-0.0997,0.4877,0.9899,0.3941
15,0.7383,0.4290,0.5033,0.0789,0.2255,0.3313,0.8854,0.4521
16,0.5958,0.3503,0.5911,0.1330,-0.0119,0.5864,1.0920,0.3557
17,0.6219,0.2982,0.5294,0.1605,0.0261,0.5438,0.9448,0.3153
18,0.6979,0.4346,0.6006,0.1122,0.0902,0.4784,0.8664,0.4815
19,0.7762,0.3510,0.5863,0.2049,0.2587,0.5456,0.8403,0.2900
20,0.7359,0.3996,0.7240,0.0574,0.2920,0.6774,0.8664,0.3726
21,0.7810,0.3703,0.8166,0.0789,0.1852,0.6720,0.8688,0.4135
22,0.6765,0.5446,0.7762,0.1637,0.2493,0.4877,0.9543,0.4625
23,0.8024,0.4121,0.7383,0.2457,0.1638,0.5341,0.8308,0.4515
24,0.7929,0.4735,0.7976,0.2892,0.2469,0.6845,0.8736,0.5911
25,0.7929,0.4198,0.7881,0.3236,0.1590,0.5003,0.9448,0.6581
26,0.7478,0.4469,0.8000,0.4161,0.2041,0.4922,0.9709,0.4454
27,0.7929,0.5175,0.7454,0.3643,0.1852,0.6357,0.9567,0.4581
28,0.7264,0.3720,0.8047,0.3661,0.2065,0.5401,0.8142,0.3938
29,0.6932,0.4988,0.8095,0.5169,0.1804,0.5377,0.9068,0.4718
30,0.6718,0.4200,0.7810,0.3959,0.2184,0.6085,0.9733,0.4999
31,0.7810,0.5169,0.8166,0.3954,0.1139,0.5570,1.0184,0.4816
32,0.7762,0.3734,0.8047,0.3436,0.1662,0.6231,0.9258,0.4683
33,0.6718,0.4997,0.8190,0.3883,0.2516,0.6089,0.9733,0.5047
34,0.6765,0.3518,0.8570,0.4289,0.2587,0.7067,0.8973,0.4571
35,0.6196,0.4545,0.8119,0.3928,0.2065,0.6193,0.9139,0.4129
36,0.6789,0.4771,0.7857,0.3645,0.2540,0.6230,0.9661,0.5516
37,0.6219,0.5091,0.7620,0.4509,0.2801,0.6462,0.8664,0.5589
38,0.6599,0.4600,0.9424,0.3661,0.1187,0.6561,0.9021,0.5624
39,0.7359,0.4972,0.9210,0.4567,0.2018,0.6440,0.8688,0.5032
40,0.7335,0.5210,0.8783,0.4283,0.3039,0.6238,0.8926,0.4013


==> csv_tikz/llama-llama/truthfulqa_mc2.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0716,0.0481,-0.0678,0.0374,-0.0695,0.0400,-0.0995,0.0208
2,0.1253,0.0484,-0.9018,0.0483,-0.1134,0.0222,-0.0954,0.0139
3,0.6896,0.0318,-2.2501,0.0162,0.1035,0.0850,0.1929,0.0795
4,1.0016,0.0988,-3.0033,0.1162,-0.2897,0.1118,0.3816,0.0388
5,0.9707,0.2460,-3.2931,0.0652,-0.6054,0.0579,0.5942,0.0861
6,1.0087,0.2313,-3.4299,0.1243,-0.7968,0.1075,0.6177,0.0916
7,1.0771,0.3247,-3.4913,0.0885,-0.8152,0.1055,0.6866,0.0847
8,1.0635,0.4582,-3.4781,0.1545,-0.9093,0.1406,0.6170,0.1044
9,1.0580,0.4573,-3.5045,0.2030,-0.7216,0.1498,0.6496,0.1125
10,1.1661,0.4045,-3.4666,0.2679,-0.7648,0.2506,0.7017,0.1787
11,1.2725,0.5079,-3.4765,0.2623,-0.7740,0.2106,0.7151,0.1458
12,1.2636,0.5313,-3.4006,0.3652,-0.6812,0.2930,0.7396,0.1449
13,1.2899,0.5405,-3.3699,0.3122,-0.6617,0.2721,0.7601,0.1308
14,1.3408,0.4638,-3.3633,0.4171,-0.5710,0.2530,0.7712,0.1953
15,1.3623,0.4774,-3.2837,0.2858,-0.5063,0.3203,0.8653,0.1759
16,1.4502,0.5107,-3.3226,0.3927,-0.4164,0.3395,0.9037,0.1783
17,1.4817,0.5627,-3.2906,0.4340,-0.4759,0.3749,0.8838,0.2216
18,1.4891,0.5516,-3.1504,0.4922,-0.4252,0.3968,0.9449,0.1944
19,1.5497,0.5792,-3.0750,0.4742,-0.3435,0.4327,0.9517,0.2192
20,1.5299,0.5132,-3.0664,0.4255,-0.2709,0.4098,1.0327,0.2229
21,1.6057,0.5034,-3.1579,0.5413,-0.2449,0.4062,0.9966,0.2480
22,1.6720,0.5005,-3.1220,0.4358,-0.1543,0.4502,1.0584,0.2201
23,1.6042,0.4547,-3.0691,0.4089,-0.1767,0.3682,1.1409,0.2615
24,1.6644,0.4636,-3.0110,0.5108,-0.0841,0.4220,1.1569,0.2807
25,1.8301,0.4949,-2.9414,0.5043,-0.0961,0.4957,1.1695,0.2573
26,1.7469,0.4949,-2.9399,0.4969,-0.0334,0.4844,1.2672,0.2500
27,1.7349,0.5178,-2.9420,0.4869,-0.0596,0.4018,1.2446,0.2862
28,1.7516,0.5300,-2.8944,0.4991,-0.0061,0.4721,1.2811,0.2190
29,1.7661,0.5490,-2.9430,0.4500,0.0009,0.4130,1.3157,0.2524
30,1.6913,0.5518,-2.8795,0.4820,0.0043,0.4496,1.2663,0.2923
31,1.7487,0.5229,-2.8196,0.4477,0.0066,0.5349,1.2764,0.2769
32,1.6911,0.5648,-2.8582,0.4557,0.0661,0.4644,1.3208,0.2854
33,1.7220,0.4843,-2.8139,0.4320,0.0791,0.4848,1.3459,0.3319
34,1.7505,0.5310,-2.8721,0.4428,0.0803,0.4652,1.3267,0.2603
35,1.6893,0.5383,-2.8822,0.4136,0.0514,0.4570,1.3626,0.2667
36,1.7586,0.5494,-2.8964,0.4967,0.0501,0.4542,1.3132,0.2717
37,1.7257,0.5600,-2.8339,0.4518,0.1391,0.4156,1.3622,0.2702
38,1.7311,0.4952,-2.8522,0.4752,0.1130,0.4449,1.4010,0.3382
39,1.7389,0.5832,-2.8482,0.4446,0.0357,0.4439,1.4081,0.2639
40,1.7063,0.5304,-2.8900,0.4157,0.0625,0.4090,1.3608,0.2743


==> csv_tikz/llama-qwen/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1138,0.1450,0.0853,0.0697,0.0569,0.1064,0.0284,0.3292
2,-0.1422,0.1450,-0.7110,0.1064,-1.1377,0.2011,-1.2799,0.1843
3,-0.2275,0.1450,-0.1991,0.2447,-1.1661,0.1609,-1.1092,0.2413
4,-0.5688,0.1064,-0.8817,0.2239,-1.8203,0.2128,-1.9625,0.1843
5,-0.4835,0.1064,-1.2230,0.1753,-1.9340,0.1450,-2.0478,0.2512
6,-0.7395,0.1064,-0.9386,0.2413,-1.8771,0.5260,-2.2184,0.1393
7,-0.1422,0.3437,-0.8817,0.3575,-2.1900,0.3141,-2.2753,0.1753
8,-0.2275,0.1609,-1.1092,0.1207,-2.1331,0.3037,-2.6451,0.3620
9,-0.1138,0.3575,-1.3936,0.0804,-2.1331,0.4877,-2.5028,0.1064
10,-0.1138,0.2638,-1.4790,0.1753,-2.1047,0.2816,-2.8726,0.3292
11,0.1706,0.2413,-1.3083,0.5229,-2.4744,0.1207,-3.0148,0.2900
12,0.2844,0.3218,-1.3652,0.4238,-2.4744,0.3686,-2.9295,0.4639
13,0.1991,0.0402,-0.9954,0.1753,-2.2753,0.4943,-3.2139,0.5925
14,0.5404,0.1064,-1.2514,0.1450,-2.2753,0.4479,-3.2139,0.5925
15,0.5119,0.3620,-1.1661,0.4533,-2.1331,0.5441,-3.1001,0.6244
16,0.5688,0.1609,-1.1661,0.1753,-2.3322,0.6087,-3.1854,0.6473
17,0.4835,0.2816,-0.9954,0.4082,-2.1615,0.5925,-2.9579,0.5275
18,0.9101,0.2447,-0.8532,0.6073,-2.2184,0.5260,-3.0717,0.7663
19,0.8248,0.2128,-1.0523,0.3218,-2.3891,0.5573,-3.2423,0.4568
20,1.1092,0.4238,-0.9101,0.4257,-2.1331,0.5530,-3.0717,0.6646
21,1.2514,0.4257,-1.1377,0.5801,-2.1900,0.8312,-2.9010,0.4568
22,1.4221,0.2816,-0.8817,0.6321,-2.3038,0.4877,-3.1854,0.5229
23,1.2514,0.4082,-1.0808,0.3437,-2.3038,0.5260,-2.9295,0.4639
24,1.3083,0.3961,-0.8817,0.6321,-2.4175,0.4639,-2.9579,0.1753
25,1.1661,0.2128,-0.9954,0.5135,-2.2753,0.3437,-2.9295,0.4082
26,1.4221,0.1450,-0.5688,0.6244,-2.1900,0.6436,-2.9010,0.6192
27,1.5643,0.4479,-1.0523,0.4199,-2.3038,0.3879,-2.7873,0.4424
28,1.3936,0.1064,-0.3413,0.5024,-2.1615,0.4479,-2.6451,0.3879
29,1.3367,0.4257,-0.5973,0.5024,-2.2184,0.4238,-2.8441,0.3437
30,1.4221,0.2128,-0.5688,0.6321,-2.2469,0.5229,-2.9010,0.2090
31,1.5643,0.1753,-0.5973,0.5702,-2.4460,0.4639,-2.8441,0.4533
32,1.3936,0.5040,-0.7110,0.4639,-2.5313,0.4639,-2.7019,0.1753
33,1.6496,0.2239,-0.5119,0.4877,-2.2184,0.6192,-2.9295,0.0804
34,1.5358,0.3037,-0.4551,0.4199,-2.3322,0.5040,-2.7588,0.1609
35,1.5643,0.5674,-0.3982,0.4893,-2.2753,0.5925,-2.8726,0.3218
36,1.3936,0.4199,-0.5404,0.4082,-2.4744,0.4877,-2.8726,0.0804
37,1.4790,0.1450,-0.7395,0.3575,-2.2184,0.6033,-2.9010,0.1843
38,1.4790,0.2239,-0.3413,0.3037,-2.5028,0.4639,-2.7588,0.2447
39,1.5358,0.5702,-0.5404,0.4199,-2.2753,0.6321,-2.7873,0.3837
40,1.3652,0.2512,-0.7679,0.4877,-2.1900,0.4022,-2.9295,0.2239


==> csv_tikz/llama-qwen/gsm8k.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1769,0.3627,0.3285,0.3782,0.2780,0.1289,0.3033,0.2144
2,-0.5054,0.3054,-0.2274,0.2232,0.7076,0.2577,0.8592,0.1289
3,-0.3538,0.2791,0.5054,0.1289,0.4802,0.1558,1.1372,0.2837
4,0.1769,0.1558,0.3538,0.3116,0.6823,0.0619,0.7329,0.0715
5,-0.2780,0.2174,0.6065,0.2837,0.9098,0.2698,0.4549,0.2232
6,-0.1516,0.3765,0.0758,0.1638,0.2527,0.2577,0.2022,0.1430
7,-0.3033,0.0619,0.3033,0.1857,0.2022,0.0715,0.5307,0.3714
8,-0.0758,0.4835,0.2274,0.3095,0.6065,0.4913,0.8087,0.1990
9,0.2780,0.1891,0.4043,0.2791,0.4549,0.1072,0.6571,0.3177
10,0.0758,0.0619,0.4043,0.3409,0.9603,0.1558,1.2889,0.1238
11,0.1264,0.0946,0.2527,0.2577,0.8340,0.5289,0.9351,0.2502
12,-0.0758,0.0619,-0.0000,0.2698,0.8340,0.1072,1.1120,0.3409
13,-0.0000,0.4333,0.2274,0.2837,0.5054,0.1289,0.9856,0.6809
14,-0.0505,0.3054,-0.0253,0.1289,0.7834,0.6619,0.8845,0.3782
15,-0.1264,0.3520,0.1769,0.5154,0.8087,0.3782,0.8087,0.6012
16,-0.4296,0.4028,-0.0253,0.5548,0.5307,0.3276,1.1878,0.3980
17,-0.3285,0.2174,0.5054,0.2791,1.0109,0.1990,0.7076,0.3116
18,-0.2274,0.1638,0.1264,0.5948,0.8087,0.4808,0.5054,0.6819
19,-0.4549,0.3765,0.5307,0.4913,1.4152,0.2925,0.4549,0.3866
20,-0.2527,0.8404,0.4802,0.4808,1.1372,0.4333,0.7076,0.6323
21,-0.6571,0.3931,0.2274,0.5397,1.2130,0.1238,0.8340,0.2698
22,-0.6823,0.5905,0.2022,0.1558,0.8592,0.4563,0.3538,0.0946
23,-1.0109,0.6353,0.4296,0.3980,0.7329,0.2925,0.6823,0.2144
24,-1.0109,0.5265,0.3285,0.3054,0.6065,0.3095,0.3791,0.1238
25,-0.8592,0.2925,0.3033,0.1857,1.1120,0.6443,0.5307,0.2698
26,-0.6318,0.4028,0.5560,0.1891,0.7582,0.6696,0.6318,0.0357
27,-1.0361,0.1289,-0.0253,0.3116,0.9098,0.3866,0.5307,0.2232
28,-0.4296,0.1990,-0.0000,0.5361,0.9098,0.8095,0.5054,0.3574
29,-0.6318,0.2344,0.4296,0.1430,0.6065,0.2144,0.4296,0.2344
30,-0.7329,0.4122,0.2274,0.1638,0.9351,0.1891,0.3033,0.1857
31,-0.7076,0.5042,0.2527,0.0715,0.7076,0.2925,0.1769,0.1558
32,-0.3285,0.0946,0.2780,0.1891,0.5560,0.5337,0.5812,0.2859
33,-0.8087,0.2502,0.6571,0.1289,0.6571,0.4122,0.4043,0.0357
34,-0.6065,0.2144,0.4802,0.1891,0.9351,0.5265,0.4549,0.3217
35,-0.8845,0.3782,0.5054,0.1990,0.8340,0.1638,0.4296,0.3177
36,-0.9603,0.2174,0.5054,0.1430,0.6571,0.5548,0.1769,0.1558
37,-0.8087,0.4478,0.3033,0.1238,0.9856,0.2144,0.5307,0.3765
38,-0.7329,0.4122,0.3285,0.1430,0.5560,0.3520,0.3033,0.1857
39,-0.8340,0.2144,0.4296,0.0946,0.8087,0.3627,0.3285,0.2859
40,-0.5560,0.1289,0.8087,0.2174,0.5054,0.2925,0.3285,0.0715


==> csv_tikz/llama-qwen/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0664,0.0329,-0.1295,0.0163,-0.2722,0.0188,-0.3983,0.0244
2,-0.2324,0.0448,-0.3751,0.0367,-1.3941,0.0325,-1.3941,0.1130
3,-0.1693,0.0215,-0.8365,0.0407,-2.4962,0.0169,-2.1609,0.0745
4,-0.1726,0.0980,-1.1153,0.0373,-3.1634,0.0261,-2.5659,0.1748
5,-0.1693,0.1198,-1.3145,0.0784,-3.4256,0.0745,-2.7451,0.1446
6,-0.0365,0.1376,-1.3477,0.0846,-3.5816,0.0339,-2.7717,0.1324
7,0.2290,0.1138,-1.1917,0.0790,-3.6712,0.0692,-2.8547,0.1352
8,0.3751,0.0949,-1.1883,0.1546,-3.5883,0.1813,-2.8613,0.1482
9,0.5975,0.0916,-1.1651,0.1429,-3.5551,0.1130,-2.8680,0.1220
10,0.7933,0.1482,-1.0688,0.2028,-3.4389,0.1030,-2.7916,0.0802
11,0.9427,0.1030,-0.9991,0.1693,-3.3957,0.0776,-2.7119,0.1207
12,1.2481,0.1260,-0.8498,0.2220,-3.3692,0.1342,-2.6920,0.1266
13,1.3908,0.1231,-0.7535,0.1830,-3.2762,0.1094,-2.5161,0.0814
14,1.6165,0.1535,-0.6074,0.2076,-3.1966,0.1838,-2.5327,0.1432
15,1.7526,0.1019,-0.5444,0.1767,-3.0538,0.1606,-2.4165,0.1954
16,1.9053,0.1061,-0.3817,0.1918,-2.9875,0.1358,-2.3534,0.1297
17,2.0580,0.0588,-0.2622,0.1629,-2.8115,0.1385,-2.2306,0.0976
18,2.2340,0.0896,-0.1394,0.2408,-2.7186,0.1445,-2.1543,0.1573
19,2.3169,0.0248,-0.0465,0.2522,-2.6090,0.1309,-2.0779,0.1598
20,2.4829,0.0541,0.0432,0.2729,-2.5825,0.2045,-2.0049,0.0834
21,2.5460,0.0523,0.1162,0.2493,-2.4563,0.2280,-1.9319,0.1016
22,2.6456,0.0682,0.2124,0.2127,-2.4497,0.1707,-1.8987,0.1491
23,2.7684,0.0533,0.3353,0.1914,-2.3767,0.1872,-1.8290,0.0682
24,2.8348,0.0205,0.3751,0.2357,-2.2505,0.2213,-1.7991,0.1128
25,2.9078,0.1094,0.5012,0.3273,-2.2373,0.1725,-1.7626,0.1278
26,2.9908,0.0970,0.5842,0.2522,-2.1742,0.1455,-1.6630,0.1519
27,3.1103,0.0846,0.6473,0.3418,-2.0481,0.1522,-1.5999,0.1531
28,3.1335,0.1928,0.6705,0.3247,-2.0613,0.1568,-1.5701,0.1036
29,3.1866,0.1368,0.6938,0.2612,-1.9518,0.2556,-1.5734,0.1252
30,3.1866,0.1130,0.7103,0.2655,-1.9983,0.1996,-1.5004,0.1190
31,3.1866,0.1902,0.7635,0.3283,-1.9186,0.1813,-1.4904,0.1260
32,3.2165,0.1429,0.7203,0.2628,-1.9584,0.2260,-1.4639,0.1936
33,3.2497,0.1573,0.7701,0.2302,-1.9385,0.2045,-1.5170,0.1302
34,3.2962,0.1270,0.7701,0.2442,-1.9020,0.2126,-1.4904,0.1004
35,3.3161,0.1214,0.8066,0.2333,-1.8821,0.2236,-1.5136,0.1066
36,3.3227,0.1414,0.7933,0.2771,-1.9219,0.2062,-1.4506,0.1708
37,3.2563,0.1173,0.8099,0.2300,-1.9452,0.2441,-1.5103,0.1432
38,3.2298,0.0862,0.7900,0.2230,-1.9418,0.2112,-1.4771,0.1151
39,3.2895,0.0834,0.8564,0.3150,-1.9418,0.1978,-1.5302,0.1271
40,3.2630,0.1526,0.8166,0.2720,-1.8854,0.1737,-1.4605,0.1546


==> csv_tikz/llama-qwen/humaneval_1.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-3.4553,0.1036,-4.4309,0.7203,-4.8577,0.1885,-4.3902,0.2772
2,-3.5976,0.2987,-5.2033,0.3802,-5.6911,0.3737,-6.4634,0.1317
3,-3.7805,0.1317,-5.4268,0.4749,-6.4228,0.1036,-6.6870,0.5323
4,-3.7398,0.4234,-5.3455,0.2456,-7.4390,0.0996,-6.1382,0.8276
5,-3.5772,0.5182,-6.2602,0.3315,-7.0732,0.0996,-6.2805,0.6356
6,-2.9675,0.3670,-5.2846,0.4706,-6.4024,0.1725,-5.7520,0.7047
7,-3.0285,0.1885,-5.6301,0.2300,-6.4431,0.7255,-5.5488,0.6698
8,-3.0081,0.7289,-6.0163,0.2555,-6.2195,0.5198,-4.9797,0.8771
9,-3.2114,0.1600,-5.3049,1.2226,-5.9553,0.8276,-4.5732,0.5385
10,-3.4146,0.1317,-6.4024,0.2634,-5.6707,0.7729,-4.6951,0.5544
11,-3.0488,0.0498,-5.7520,0.6023,-5.4065,0.5551,-4.4309,0.4462
12,-3.6382,0.9760,-5.7724,0.4987,-5.6098,0.3028,-3.8008,0.1600
13,-3.6382,0.6402,-6.2195,0.7180,-5.0407,0.8966,-4.1260,0.3315
14,-3.8821,0.6723,-6.0772,0.2555,-5.2033,0.4490,-3.8008,0.0760
15,-3.9431,0.6994,-5.6707,0.9301,-4.6545,0.5277,-3.5163,0.2456
16,-4.2276,0.8186,-6.2398,0.5370,-4.9187,0.7064,-3.6992,0.5036
17,-4.2480,0.4146,-5.6504,0.3389,-5.0610,0.1317,-3.9228,0.3042
18,-4.7561,0.1795,-5.9350,0.7047,-5.0203,0.7750,-2.7846,0.5461
19,-4.2480,0.3497,-5.7724,0.7082,-4.3496,0.2245,-2.9268,0.7903
20,-4.6341,0.4481,-5.5894,1.5880,-4.3699,0.8425,-3.0488,1.0431
21,-4.7561,0.5544,-5.4268,1.3368,-4.6341,0.9538,-3.2520,1.1465
22,-4.6138,0.4175,-5.2846,1.3592,-4.3496,0.5323,-2.8252,0.7064
23,-4.7764,0.3239,-4.9593,1.0705,-4.2886,0.9319,-2.9472,1.0923
24,-4.5325,0.9212,-4.7358,1.5202,-4.2683,0.4340,-2.4593,1.3445
25,-4.4309,0.5770,-4.9797,0.8110,-3.8415,1.0538,-2.9472,1.4509
26,-4.5732,0.7825,-4.8577,1.4484,-3.9431,0.5551,-3.1911,1.1806
27,-4.6951,0.5544,-4.4106,1.6679,-4.0041,0.6023,-2.9675,1.4155
28,-4.1870,0.7340,-4.6748,1.2986,-3.7195,0.7825,-2.9878,1.1580
29,-4.5935,0.3532,-4.3902,1.6520,-3.6382,0.9607,-2.5203,0.9185
30,-4.3699,0.6145,-4.2683,1.4961,-4.0244,0.7903,-3.1504,1.6181
31,-4.5325,0.6002,-4.6138,1.4569,-4.3089,1.0231,-2.9878,1.3878
32,-4.7154,0.5596,-4.1463,1.1210,-3.6789,1.1573,-2.9065,1.6089
33,-4.5122,0.6472,-4.1463,2.1269,-3.5366,1.0167,-2.6626,1.5444
34,-4.3089,0.4490,-4.0041,1.6288,-3.6382,1.5396,-2.7439,1.7037
35,-4.5528,0.2245,-3.7602,1.7420,-3.4756,1.1771,-2.6829,1.6729
36,-4.7967,0.3201,-4.1260,1.6988,-3.2520,0.5834,-2.9472,1.8336
37,-4.8577,0.4518,-3.8211,1.9672,-3.7602,0.9035,-2.8252,1.1806
38,-4.5122,0.2772,-4.4919,1.2014,-3.6992,0.9424,-3.1504,0.8110
39,-4.5528,0.1150,-4.1667,1.9948,-3.9837,1.3592,-2.4390,1.7425
40,-4.6951,0.4749,-4.3902,1.5458,-3.3740,1.1136,-2.0732,1.2195


==> csv_tikz/llama-qwen/minerva_math.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0533,0.0822,0.1800,0.1720,0.3133,0.1370,0.3267,0.0471
2,0.1133,0.0822,0.2800,0.0980,0.4867,0.1746,0.3800,0.0993
3,-0.1600,0.0816,0.6867,0.0189,0.4733,0.0806,0.5000,0.0000
4,-0.3800,0.0589,0.3933,0.1799,0.4333,0.1700,0.4800,0.2628
5,-0.1400,0.3429,0.8267,0.1473,0.5800,0.1143,0.6400,0.0712
6,-0.3467,0.1715,0.5533,0.1236,0.5667,0.1508,0.7533,0.1062
7,-0.3267,0.2640,0.5867,0.2625,0.6533,0.1464,0.6067,0.1652
8,-0.4600,0.2698,0.5600,0.1395,0.3133,0.1389,0.3867,0.1799
9,-0.3200,0.5062,0.7267,0.3689,0.4733,0.1893,0.4000,0.0566
10,-0.3733,0.0411,0.4800,0.1925,0.1667,0.0957,0.3600,0.3826
11,-0.4867,0.2380,0.4800,0.3536,0.2933,0.2620,0.1733,0.0984
12,-0.5667,0.2193,0.2600,0.3254,0.1600,0.1840,-0.0533,0.2604
13,-0.6600,0.1925,0.4400,0.1020,0.2667,0.2265,0.1600,0.0816
14,-0.5467,0.2068,0.1600,0.2406,0.1000,0.2142,-0.0067,0.3803
15,-0.6867,0.2904,0.0867,0.0899,0.0933,0.0618,-0.1600,0.2372
16,-0.8333,0.3434,0.0000,0.2135,0.0533,0.0525,0.1333,0.4014
17,-0.7933,0.0189,0.0733,0.1791,0.1067,0.1543,0.0000,0.2551
18,-0.8800,0.1575,0.0067,0.0899,-0.1533,0.3193,-0.1333,0.0680
19,-0.8600,0.1558,-0.1067,0.2074,-0.1133,0.2923,-0.0533,0.2532
20,-0.9467,0.1543,-0.0800,0.1143,-0.2400,0.1233,-0.3333,0.0943
21,-1.1200,0.3150,-0.1467,0.1652,0.0067,0.1962,-0.3467,0.0618
22,-0.9600,0.0589,-0.1333,0.2380,0.1000,0.0589,-0.4533,0.1360
23,-0.9800,0.2355,-0.2400,0.2406,-0.0133,0.2778,-0.5400,0.1143
24,-1.1000,0.1840,-0.2533,0.2229,-0.1067,0.0929,-0.3600,0.1657
25,-1.1467,0.2904,-0.1867,0.3653,-0.4867,0.2478,-0.3533,0.0984
26,-1.2533,0.3395,-0.2000,0.2688,-0.3200,0.2245,-0.4800,0.1728
27,-1.2667,0.4620,-0.3600,0.1960,-0.3267,0.4425,-0.3200,0.1497
28,-1.1600,0.2828,-0.3333,0.1948,-0.3600,0.1657,-0.6467,0.2715
29,-1.2733,0.1586,-0.5333,0.3775,-0.2333,0.1969,-0.4800,0.0993
30,-1.1333,0.2015,-0.3933,0.1676,-0.1267,0.2106,-0.5333,0.1087
31,-1.4533,0.1893,-0.3267,0.3442,-0.2533,0.2816,-0.5067,0.2223
32,-1.3067,0.0660,-0.4133,0.2537,-0.1400,0.3116,-0.3933,0.3775
33,-1.0067,0.2042,-0.4800,0.2135,0.0133,0.2604,-0.7000,0.1960
34,-1.1600,0.2209,-0.4133,0.1962,-0.3400,0.2903,-0.5667,0.3675
35,-1.2067,0.0525,-0.3667,0.1360,-0.3733,0.2941,-0.5467,0.2175
36,-1.3867,0.1569,-0.3600,0.2980,-0.3800,0.0432,-0.4667,0.2563
37,-1.2267,0.0838,-0.3600,0.2728,-0.0733,0.2625,-0.6733,0.1586
38,-1.3000,0.2304,-0.3400,0.1337,-0.1200,0.0200,-0.6600,0.1697
39,-1.2133,0.2081,-0.4400,0.2417,-0.2400,0.3000,-0.8733,0.2782
40,-1.2600,0.0993,-0.3467,0.1857,-0.0900,0.1700,-0.6933,0.1517


==> csv_tikz/llama-qwen/mmlu.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0807,0.0882,0.0902,0.0508,-0.2231,0.0408,-0.5626,0.1890
2,-0.0261,0.1021,-0.3466,0.1105,-2.2741,0.3615,-5.4005,0.2138
3,-0.9163,0.1835,-1.4575,0.5080,-5.2011,0.6940,-4.6693,0.3259
4,-1.0967,0.3693,-1.2344,1.2024,-6.3381,0.8176,-1.5382,0.3864
5,-0.8949,0.5130,-3.0955,1.2299,-5.9417,0.0967,0.1021,0.3515
6,-0.4273,0.3807,-3.5987,1.0628,-3.6604,0.3908,0.7857,0.3149
7,-0.0783,0.4032,-3.5489,1.1658,-2.6136,0.2444,0.8570,0.1960
8,0.2516,0.4282,-3.1809,0.8110,-1.4243,0.4842,1.2486,0.2678
9,0.4036,0.4213,-3.3780,1.2385,-0.7335,0.3518,1.4409,0.3452
10,0.6932,0.2240,-3.2189,1.1981,-0.1899,0.2164,1.8516,0.0814
11,0.8831,0.2634,-3.3946,0.8781,0.3039,0.1861,2.0367,0.1367
12,0.8522,0.1407,-3.3732,1.3929,0.6101,0.2916,2.1246,0.0991
13,0.7810,0.3019,-3.2427,1.0802,0.5579,0.2233,1.9916,0.1659
14,0.9899,0.3941,-3.2403,0.9936,0.5507,0.4026,2.3382,0.2551
15,0.8854,0.4521,-3.1667,0.9528,0.7549,0.3008,2.2172,0.0501
16,1.0920,0.3557,-3.2521,1.2358,0.9614,0.2067,2.1270,0.1018
17,0.9448,0.3153,-2.7869,1.2490,0.8308,0.1379,2.1293,0.1747
18,0.8664,0.4815,-2.8605,0.8876,0.9021,0.4322,2.2338,0.3340
19,0.8403,0.2900,-2.5495,1.0420,1.0231,0.3518,2.3406,0.1276
20,0.8664,0.3726,-2.4640,1.1588,1.0207,0.2089,2.3121,0.2005
21,0.8688,0.4135,-2.2053,1.0363,0.8759,0.2822,2.2623,0.2049
22,0.9543,0.4625,-2.1816,1.0317,0.9685,0.3723,2.2741,0.1661
23,0.8308,0.4515,-1.9679,0.9653,0.7311,0.3122,2.2433,0.2328
24,0.8736,0.5911,-1.9798,0.9367,0.7573,0.3613,2.4071,0.2822
25,0.9448,0.6581,-2.0011,1.0558,0.9044,0.2895,2.2029,0.3325
26,0.9709,0.4454,-1.8089,0.9637,0.7240,0.2509,2.1436,0.2722
27,0.9567,0.4581,-1.8753,0.9956,0.8926,0.2481,2.2100,0.1342
28,0.8142,0.3938,-1.8587,0.9445,0.8522,0.1924,2.2504,0.2195
29,0.9068,0.4718,-1.7922,1.0010,0.7264,0.1561,2.2551,0.2084
30,0.9733,0.4999,-1.6736,0.9891,0.8403,0.2947,2.0676,0.1749
31,1.0184,0.4816,-1.6427,0.9851,0.7739,0.2438,2.3074,0.2181
32,0.9258,0.4683,-1.7329,1.0157,0.6979,0.2381,2.3264,0.2242
33,0.9733,0.5047,-1.6949,0.9367,0.7691,0.1847,2.1887,0.1813
34,0.8973,0.4571,-1.6403,1.0177,0.7620,0.0872,2.2456,0.2790
35,0.9139,0.4129,-1.5003,1.0040,0.6932,0.2023,2.2219,0.2972
36,0.9661,0.5516,-1.5644,0.9975,0.7929,0.1661,2.1151,0.2116
37,0.8664,0.5589,-1.5098,0.9842,0.6932,0.1824,2.1721,0.2742
38,0.9021,0.5624,-1.5644,0.9503,0.6481,0.2328,2.1673,0.1163
39,0.8688,0.5032,-1.6332,0.9841,0.7335,0.3026,2.1341,0.2291
40,0.8926,0.4013,-1.5833,1.0036,0.7145,0.1891,2.0439,0.1619


==> csv_tikz/llama-qwen/truthfulqa_mc2.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0995,0.0208,-0.0979,0.0128,0.0210,0.0436,0.2643,0.0188
2,-0.0954,0.0139,-0.0593,0.0092,0.4832,0.0093,-0.3286,0.0352
3,0.1929,0.0795,0.4191,0.0199,0.3740,0.0298,-0.5866,0.0877
4,0.3816,0.0388,0.7901,0.0329,0.3797,0.1136,-0.6777,0.0558
5,0.5942,0.0861,0.8787,0.0571,0.3102,0.2076,-0.6850,0.1495
6,0.6177,0.0916,0.9088,0.0234,0.2080,0.1747,-0.8319,0.1592
7,0.6866,0.0847,0.8065,0.0445,0.1339,0.1830,-0.8633,0.2201
8,0.6170,0.1044,0.7888,0.0476,0.0314,0.1338,-0.9284,0.2838
9,0.6496,0.1125,0.7645,0.1246,-0.0924,0.2093,-0.9532,0.2331
10,0.7017,0.1787,0.7634,0.1741,-0.1349,0.1903,-0.9434,0.2785
11,0.7151,0.1458,0.7647,0.0720,-0.1777,0.1465,-0.9061,0.1977
12,0.7396,0.1449,0.7918,0.0816,-0.1850,0.2186,-0.9258,0.3494
13,0.7601,0.1308,0.7970,0.1521,-0.2700,0.1429,-0.9520,0.2467
14,0.7712,0.1953,0.7932,0.0706,-0.2692,0.2358,-0.9155,0.2384
15,0.8653,0.1759,0.8280,0.2013,-0.4008,0.2958,-0.8767,0.2451
16,0.9037,0.1783,0.7416,0.1821,-0.3272,0.3000,-0.9679,0.2857
17,0.8838,0.2216,0.8019,0.1639,-0.3616,0.2443,-0.8937,0.2853
18,0.9449,0.1944,0.8469,0.0857,-0.4365,0.3208,-0.9634,0.2145
19,0.9517,0.2192,0.8841,0.1701,-0.4472,0.2809,-0.9923,0.2949
20,1.0327,0.2229,0.8601,0.1932,-0.4616,0.3092,-0.9527,0.2818
21,0.9966,0.2480,0.9290,0.1280,-0.4868,0.3415,-0.9435,0.2925
22,1.0584,0.2201,0.8830,0.1624,-0.4497,0.3333,-0.8974,0.2347
23,1.1409,0.2615,0.9189,0.1890,-0.4770,0.4306,-0.9298,0.2719
24,1.1569,0.2807,0.8959,0.1455,-0.4635,0.3715,-0.9460,0.2414
25,1.1695,0.2573,0.9550,0.1600,-0.5054,0.3361,-1.0141,0.2720
26,1.2672,0.2500,1.0020,0.1498,-0.5054,0.3804,-0.9986,0.2657
27,1.2446,0.2862,0.9282,0.1457,-0.5127,0.3000,-0.9925,0.3184
28,1.2811,0.2190,0.9982,0.1272,-0.5319,0.3911,-0.9822,0.3191
29,1.3157,0.2524,0.9959,0.0934,-0.5519,0.4242,-1.0074,0.2679
30,1.2663,0.2923,1.0000,0.0939,-0.5693,0.4511,-0.9867,0.2472
31,1.2764,0.2769,0.9412,0.1049,-0.5775,0.4125,-0.9549,0.2823
32,1.3208,0.2854,0.9877,0.1209,-0.5117,0.4234,-0.9881,0.2404
33,1.3459,0.3319,1.0279,0.0886,-0.5351,0.4050,-1.0244,0.2742
34,1.3267,0.2603,0.9302,0.1553,-0.5357,0.4160,-0.9570,0.3326
35,1.3626,0.2667,1.0474,0.1922,-0.5286,0.4154,-1.0368,0.2967
36,1.3132,0.2717,0.9555,0.1507,-0.5982,0.4384,-0.9890,0.2448
37,1.3622,0.2702,0.9846,0.1449,-0.5467,0.4359,-0.9978,0.2559
38,1.4010,0.3382,0.9768,0.1170,-0.6012,0.4178,-0.9479,0.3015
39,1.4081,0.2639,1.0007,0.1884,-0.5033,0.4644,-0.9656,0.2854
40,1.3608,0.2743,0.9869,0.0931,-0.5587,0.4594,-1.0165,0.2846


==> csv_tikz/nll/llama_cross.csv <==
x,t075,t10,t125
0.02292,0.040501,0.001070,0.000005
0.05836,0.054584,0.001353,0.000008
0.09381,0.069533,0.001658,0.000012
0.12925,0.084399,0.001986,0.000017
0.16470,0.098433,0.002346,0.000024
0.20015,0.111197,0.002757,0.000033
0.23559,0.122539,0.003252,0.000044
0.27104,0.132494,0.003868,0.000058
0.30648,0.141171,0.004650,0.000074
0.34193,0.148701,0.005638,0.000093
0.37738,0.155229,0.006865,0.000114
0.41282,0.160906,0.008358,0.000137
0.44827,0.165885,0.010129,0.000161
0.48371,0.170282,0.012180,0.000186
0.51916,0.174146,0.014504,0.000211
0.55461,0.177448,0.017082,0.000234
0.59005,0.180113,0.019888,0.000256
0.62550,0.182059,0.022889,0.000275
0.66094,0.183241,0.026049,0.000292
0.69639,0.183659,0.029331,0.000306
0.73184,0.183348,0.032704,0.000317
0.76728,0.182351,0.036144,0.000325
0.80273,0.180713,0.039633,0.000331
0.83817,0.178506,0.043155,0.000335
0.87362,0.175872,0.046697,0.000337
0.90907,0.173049,0.050238,0.000337
0.94451,0.170380,0.053759,0.000337
0.97996,0.168272,0.057243,0.000334
1.01540,0.167143,0.060681,0.000331
1.05085,0.167362,0.064076,0.000326
1.08630,0.169219,0.067447,0.000320
1.12174,0.172921,0.070821,0.000313
1.15719,0.178628,0.074226,0.000305
1.19263,0.186509,0.077687,0.000295
1.22808,0.196793,0.081212,0.000286
1.26353,0.209796,0.084798,0.000277
1.29897,0.225898,0.088429,0.000268
1.33442,0.245485,0.092085,0.000261
1.36986,0.268875,0.095753,0.000256
1.40531,0.296260,0.099434,0.000254
1.44076,0.327657,0.103158,0.000255
1.47620,0.362883,0.106978,0.000259
1.51165,0.401528,0.110973,0.000266
1.54709,0.442936,0.115239,0.000277
1.58254,0.486220,0.119881,0.000290
1.61799,0.530302,0.124994,0.000306
1.65343,0.573992,0.130661,0.000324
1.68888,0.616041,0.136943,0.000343
1.72432,0.655178,0.143880,0.000364
1.75977,0.690107,0.151501,0.000386
1.79522,0.719537,0.159832,0.000409
1.83066,0.742276,0.168908,0.000433
1.86611,0.757383,0.178782,0.000457
1.90155,0.764329,0.189523,0.000483
1.93700,0.763069,0.201214,0.000511
1.97245,0.754020,0.213946,0.000540
2.00789,0.737949,0.227801,0.000571
2.04334,0.715861,0.242838,0.000603
2.07878,0.688909,0.259084,0.000638
2.11423,0.658303,0.276514,0.000675
2.14968,0.625213,0.295044,0.000714
2.18512,0.590666,0.314528,0.000757
2.22057,0.555487,0.334757,0.000802
2.25601,0.520308,0.355478,0.000851
2.29146,0.485639,0.376406,0.000905
2.32691,0.451914,0.397246,0.000963
2.36235,0.419506,0.417715,0.001025
2.39780,0.388696,0.437548,0.001093
2.43324,0.359660,0.456505,0.001165
2.46869,0.332481,0.474368,0.001241
2.50414,0.307175,0.490926,0.001321
2.53958,0.283711,0.505967,0.001403
2.57503,0.262010,0.519280,0.001486
2.61047,0.241947,0.530656,0.001570
2.64592,0.223392,0.539905,0.001653
2.68137,0.206259,0.546878,0.001735
2.71681,0.190543,0.551478,0.001819
2.75226,0.176303,0.553677,0.001904
2.78770,0.163604,0.553510,0.001996
2.82315,0.152452,0.551069,0.002097
2.85860,0.142755,0.546494,0.002212
2.89404,0.134346,0.539954,0.002345
2.92949,0.127024,0.531632,0.002501
2.96493,0.120589,0.521717,0.002683
3.00038,0.114862,0.510386,0.002894
3.03583,0.109671,0.497798,0.003135
3.07127,0.104847,0.484094,0.003407
3.10672,0.100220,0.469397,0.003707
3.14216,0.095651,0.453826,0.004035
3.17761,0.091062,0.437504,0.004388
3.21306,0.086446,0.420575,0.004763
3.24850,0.081850,0.403199,0.005157
3.28395,0.077322,0.385563,0.005570
3.31939,0.072883,0.367863,0.006000
3.35484,0.068516,0.350301,0.006447
3.39029,0.064193,0.333071,0.006913
3.42573,0.059902,0.316355,0.007401
3.46118,0.055669,0.300310,0.007914
3.49662,0.051542,0.285064,0.008453
3.53207,0.047570,0.270710,0.009022
3.56752,0.043772,0.257297,0.009623
3.60296,0.040130,0.244828,0.010255
3.63841,0.036607,0.233262,0.010917
3.67385,0.033176,0.222519,0.011607
3.70930,0.029837,0.212497,0.012320
3.74475,0.026629,0.203080,0.013051
3.78019,0.023610,0.194159,0.013794
3.81564,0.020833,0.185641,0.014543
3.85108,0.018326,0.177452,0.015291
3.88653,0.016084,0.169546,0.016032
3.92198,0.014071,0.161900,0.016762
3.95742,0.012244,0.154517,0.017476
3.99287,0.010566,0.147414,0.018171
4.02831,0.009025,0.140621,0.018846
4.06376,0.007626,0.134162,0.019501
4.09921,0.006385,0.128052,0.020135
4.13465,0.005310,0.122289,0.020749
4.17010,0.004392,0.116854,0.021345
4.20554,0.003611,0.111719,0.021923
4.24099,0.002945,0.106851,0.022483
4.27644,0.002375,0.102221,0.023024
4.31188,0.001896,0.097808,0.023547
4.34733,0.001503,0.093597,0.024048
4.38277,0.001192,0.089579,0.024525
4.41822,0.000956,0.085742,0.024974
4.45367,0.000778,0.082073,0.025391
4.48911,0.000642,0.078558,0.025774
4.52456,0.000530,0.075184,0.026119
4.56000,0.000430,0.071942,0.026423
4.59545,0.000335,0.068829,0.026685
4.63090,0.000247,0.065848,0.026906
4.66634,0.000170,0.063003,0.027087
4.70179,0.000108,0.060293,0.027231
4.73723,0.000064,0.057711,0.027341
4.77268,0.000034,0.055235,0.027422
4.80813,0.000017,0.052838,0.027479
4.84357,0.000008,0.050491,0.027518
4.87902,0.000003,0.048174,0.027542
4.91446,0.000001,0.045879,0.027558
4.94991,0.000000,0.043617,0.027568
4.98536,0.000000,0.041414,0.027574
5.02080,0.000000,0.039303,0.027579
5.05625,0.000000,0.037321,0.027583
5.09169,0.000000,0.035494,0.027585
5.12714,0.000000,0.033830,0.027585
5.16258,0.000000,0.032320,0.027583
5.19803,0.000000,0.030939,0.027576
5.23348,0.000000,0.029653,0.027563
5.26892,0.000000,0.028428,0.027542
5.30437,0.000000,0.027239,0.027512
5.33981,0.000000,0.026075,0.027471
5.37526,0.000000,0.024935,0.027418
5.41071,0.000000,0.023828,0.027351
5.44615,0.000000,0.022767,0.027270
5.48160,0.000000,0.021759,0.027177
5.51704,0.000000,0.020805,0.027074
5.55249,0.000000,0.019903,0.026965
5.58794,0.000000,0.019040,0.026854
5.62338,0.000000,0.018206,0.026748
5.65883,0.000000,0.017389,0.026654
5.69427,0.000000,0.016583,0.026576
5.72972,0.000000,0.015783,0.026518
5.76517,0.000000,0.014994,0.026485
5.80061,0.000000,0.014223,0.026476
5.83606,0.000000,0.013483,0.026491
5.87150,0.000000,0.012784,0.026526
5.90695,0.000000,0.012138,0.026580
5.94240,0.000000,0.011551,0.026647
5.97784,0.000000,0.011026,0.026724
6.01329,0.000000,0.010563,0.026808
6.04873,0.000000,0.010155,0.026898
6.08418,0.000000,0.009795,0.026992
6.11963,0.000000,0.009474,0.027089
6.15507,0.000000,0.009180,0.027190
6.19052,0.000000,0.008901,0.027295
6.22596,0.000000,0.008625,0.027405
6.26141,0.000000,0.008342,0.027522
6.29686,0.000000,0.008042,0.027648
6.33230,0.000000,0.007723,0.027785
6.36775,0.000000,0.007385,0.027938
6.40319,0.000000,0.007033,0.028109
6.43864,0.000000,0.006676,0.028305
6.47409,0.000000,0.006323,0.028532
6.50953,0.000000,0.005985,0.028796
6.54498,0.000000,0.005672,0.029104
6.58042,0.000000,0.005391,0.029461
6.61587,0.000000,0.005145,0.029872
6.65132,0.000000,0.004931,0.030342
6.68676,0.000000,0.004743,0.030874
6.72221,0.000000,0.004573,0.031471
6.75765,0.000000,0.004411,0.032133
6.79310,0.000000,0.004246,0.032862
6.82855,0.000000,0.004073,0.033661
6.86399,0.000000,0.003888,0.034529
6.89944,0.000000,0.003690,0.035470
6.93488,0.000000,0.003483,0.036483
6.97033,0.000000,0.003269,0.037569
7.00578,0.000000,0.003057,0.038728
7.04122,0.000000,0.002852,0.039957
7.07667,0.000000,0.002661,0.041254
7.11211,0.000000,0.002489,0.042615
7.14756,0.000000,0.002337,0.044036
7.18301,0.000000,0.002205,0.045514
7.21845,0.000000,0.002088,0.047048
7.25390,0.000000,0.001982,0.048639
7.28934,0.000000,0.001880,0.050290
7.32479,0.000000,0.001777,0.052007
7.36024,0.000000,0.001670,0.053797
7.39568,0.000000,0.001557,0.055669
7.43113,0.000000,0.001440,0.057628
7.46657,0.000000,0.001321,0.059683
7.50202,0.000000,0.001204,0.061838
7.53747,0.000000,0.001089,0.064097
7.57291,0.000000,0.000980,0.066462
7.60836,0.000000,0.000877,0.068936
7.64380,0.000000,0.000779,0.071522
7.67925,0.000000,0.000685,0.074224
7.71470,0.000000,0.000594,0.077046
7.75014,0.000000,0.000506,0.079994
7.78559,0.000000,0.000421,0.083074
7.82103,0.000000,0.000342,0.086294
7.85648,0.000000,0.000270,0.089658
7.89193,0.000000,0.000206,0.093169
7.92737,0.000000,0.000152,0.096828
7.96282,0.000000,0.000109,0.100634
7.99826,0.000000,0.000074,0.104584
8.03371,0.000000,0.000049,0.108673
8.06916,0.000000,0.000031,0.112899
8.10460,0.000000,0.000019,0.117258
8.14005,0.000000,0.000011,0.121754
8.17549,0.000000,0.000006,0.126391
8.21094,0.000000,0.000003,0.131180
8.24639,0.000000,0.000002,0.136135
8.28183,0.000000,0.000001,0.141274
8.31728,0.000000,0.000000,0.146620
8.35272,0.000000,0.000000,0.152196
8.38817,0.000000,0.000000,0.158028
8.42362,0.000000,0.000000,0.164141
8.45906,0.000000,0.000000,0.170557
8.49451,0.000000,0.000000,0.177298
8.52995,0.000000,0.000000,0.184385
8.56540,0.000000,0.000000,0.191834
8.60085,0.000000,0.000000,0.199662
8.63629,0.000000,0.000000,0.207886
8.67174,0.000000,0.000000,0.216525
8.70718,0.000000,0.000000,0.225603
8.74263,0.000000,0.000000,0.235152
8.77808,0.000000,0.000000,0.245210
8.81352,0.000000,0.000000,0.255824
8.84897,0.000000,0.000000,0.267050
8.88441,0.000000,0.000000,0.278948
8.91986,0.000000,0.000000,0.291581
8.95531,0.000000,0.000000,0.305007
8.99075,0.000000,0.000000,0.319275
9.02620,0.000000,0.000000,0.334421
9.06164,0.000000,0.000000,0.350455
9.09709,0.000000,0.000000,0.367366
9.13254,0.000000,0.000000,0.385110
9.16798,0.000000,0.000000,0.403610
9.20343,0.000000,0.000000,0.422756
9.23887,0.000000,0.000000,0.442404
9.27432,0.000000,0.000000,0.462376
9.30977,0.000000,0.000000,0.482463
9.34521,0.000000,0.000000,0.502424
9.38066,0.000000,0.000000,0.521994
9.41610,0.000000,0.000000,0.540880
9.45155,0.000000,0.000000,0.558767
9.48700,0.000000,0.000000,0.575324
9.52244,0.000000,0.000000,0.590202
9.55789,0.000000,0.000000,0.603044
9.59333,0.000000,0.000000,0.613490
9.62878,0.000000,0.000000,0.621184
9.66423,0.000000,0.000000,0.625788
9.69967,0.000000,0.000000,0.626993
9.73512,0.000000,0.000000,0.624532
9.77056,0.000000,0.000000,0.618196
9.80601,0.000000,0.000000,0.607847
9.84146,0.000000,0.000000,0.593437
9.87690,0.000000,0.000000,0.575013
9.91235,0.000000,0.000000,0.552728
9.94779,0.000000,0.000000,0.526848
9.98324,0.000000,0.000000,0.497743
10.01869,0.000000,0.000000,0.465887
10.05413,0.000000,0.000000,0.431838
10.08958,0.000000,0.000000,0.396222
10.12502,0.000000,0.000000,0.359704
10.16047,0.000000,0.000000,0.322968
10.19592,0.000000,0.000000,0.286679
10.23136,0.000000,0.000000,0.251466
10.26681,0.000000,0.000000,0.217885
10.30225,0.000000,0.000000,0.186409
10.33770,0.000000,0.000000,0.157405
10.37315,0.000000,0.000000,0.131134
10.40859,0.000000,0.000000,0.107742
10.44404,0.000000,0.000000,0.087268
10.47948,0.000000,0.000000,0.069658
10.51493,0.000000,0.000000,0.054772
10.55038,0.000000,0.000000,0.042410
10.58582,0.000000,0.000000,0.032326
10.62127,0.000000,0.000000,0.024247


==> csv_tikz/nll/llama_own.csv <==
x,t075,t10,t125
0.02946,0.011005,0.003015,0.000008
0.06368,0.016873,0.004138,0.000013
0.09789,0.024451,0.005594,0.000020
0.13211,0.035109,0.007446,0.000030
0.16632,0.051747,0.009763,0.000045
0.20054,0.078529,0.012611,0.000065
0.23475,0.119747,0.016049,0.000093
0.26896,0.178135,0.020129,0.000130
0.30318,0.253298,0.024886,0.000180
0.33739,0.340917,0.030339,0.000244
0.37161,0.433157,0.036481,0.000325
0.40582,0.520202,0.043282,0.000426
0.44004,0.592508,0.050683,0.000549
0.47425,0.643109,0.058601,0.000696
0.50846,0.669165,0.066925,0.000869
0.54268,0.672100,0.075527,0.001067
0.57689,0.656403,0.084263,0.001290
0.61111,0.627951,0.092985,0.001536
0.64532,0.592642,0.101542,0.001802
0.67954,0.555519,0.109799,0.002084
0.71375,0.520270,0.117637,0.002378
0.74797,0.489225,0.124962,0.002677
0.78218,0.463890,0.131711,0.002978
0.81639,0.445624,0.137855,0.003276
0.85061,0.435867,0.143396,0.003565
0.88482,0.435743,0.148368,0.003844
0.91904,0.445459,0.152828,0.004110
0.95325,0.464071,0.156855,0.004361
0.98747,0.489853,0.160537,0.004600
1.02168,0.520972,0.163971,0.004826
1.05590,0.555908,0.167249,0.005043
1.09011,0.593319,0.170456,0.005253
1.12432,0.631556,0.173665,0.005460
1.15854,0.668344,0.176937,0.005666
1.19275,0.700975,0.180311,0.005877
1.22697,0.726875,0.183813,0.006093
1.26118,0.744192,0.187448,0.006318
1.29540,0.752126,0.191205,0.006553
1.32961,0.750933,0.195060,0.006800
1.36383,0.741598,0.198972,0.007058
1.39804,0.725374,0.202893,0.007326
1.43225,0.703459,0.206764,0.007604
1.46647,0.676999,0.210522,0.007890
1.50068,0.647222,0.214104,0.008179
1.53490,0.615417,0.217448,0.008471
1.56911,0.582709,0.220497,0.008760
1.60333,0.549919,0.223205,0.009045
1.63754,0.517688,0.225535,0.009322
1.67175,0.486650,0.227463,0.009588
1.70597,0.457361,0.228978,0.009842
1.74018,0.429984,0.230083,0.010082
1.77440,0.404073,0.230791,0.010306
1.80861,0.378755,0.231125,0.010515
1.84283,0.353233,0.231116,0.010707
1.87704,0.327188,0.230798,0.010885
1.91126,0.300816,0.230209,0.011048
1.94547,0.274596,0.229387,0.011198
1.97968,0.249041,0.228366,0.011337
2.01390,0.224566,0.227181,0.011465
2.04811,0.201495,0.225861,0.011585
2.08233,0.180102,0.224433,0.011698
2.11654,0.160601,0.222921,0.011803
2.15076,0.143034,0.221345,0.011901
2.18497,0.127201,0.219726,0.011990
2.21919,0.112806,0.218082,0.012069
2.25340,0.099663,0.216430,0.012137
2.28761,0.087754,0.214788,0.012191
2.32183,0.077080,0.213171,0.012230
2.35604,0.067521,0.211595,0.012252
2.39026,0.058861,0.210073,0.012259
2.42447,0.050920,0.208620,0.012250
2.45869,0.043658,0.207248,0.012227
2.49290,0.037180,0.205968,0.012195
2.52712,0.031630,0.204793,0.012155
2.56133,0.027049,0.203737,0.012112
2.59554,0.023313,0.202812,0.012068
2.62976,0.020182,0.202034,0.012026
2.66397,0.017419,0.201418,0.011988
2.69819,0.014880,0.200979,0.011953
2.73240,0.012541,0.200734,0.011921
2.76662,0.010464,0.200697,0.011889
2.80083,0.008727,0.200881,0.011856
2.83504,0.007347,0.201295,0.011818
2.86926,0.006259,0.201949,0.011774
2.90347,0.005369,0.202844,0.011723
2.93769,0.004603,0.203983,0.011664
2.97190,0.003929,0.205362,0.011598
3.00612,0.003332,0.206974,0.011529
3.04033,0.002800,0.208808,0.011459
3.07455,0.002330,0.210849,0.011393
3.10876,0.001934,0.213077,0.011336
3.14297,0.001628,0.215470,0.011290
3.17719,0.001414,0.218001,0.011262
3.21140,0.001266,0.220639,0.011253
3.24562,0.001141,0.223349,0.011266
3.27983,0.000995,0.226094,0.011301
3.31405,0.000808,0.228832,0.011358
3.34826,0.000595,0.231522,0.011435
3.38248,0.000390,0.234121,0.011530
3.41669,0.000224,0.236584,0.011640
3.45090,0.000112,0.238872,0.011760
3.48512,0.000048,0.240946,0.011888
3.51933,0.000018,0.242771,0.012020
3.55355,0.000006,0.244320,0.012151
3.58776,0.000002,0.245570,0.012279
3.62198,0.000000,0.246502,0.012402
3.65619,0.000000,0.247108,0.012518
3.69041,0.000000,0.247379,0.012624
3.72462,0.000000,0.247314,0.012721
3.75883,0.000000,0.246913,0.012809
3.79305,0.000000,0.246179,0.012888
3.82726,0.000000,0.245113,0.012960
3.86148,0.000000,0.243718,0.013025
3.89569,0.000000,0.241998,0.013086
3.92991,0.000000,0.239954,0.013144
3.96412,0.000000,0.237592,0.013202
3.99834,0.000000,0.234919,0.013259
4.03255,0.000000,0.231947,0.013317
4.06676,0.000000,0.228693,0.013376
4.10098,0.000000,0.225179,0.013437
4.13519,0.000000,0.221435,0.013499
4.16941,0.000000,0.217495,0.013563
4.20362,0.000000,0.213395,0.013629
4.23784,0.000000,0.209173,0.013695
4.27205,0.000000,0.204866,0.013763
4.30626,0.000000,0.200507,0.013831
4.34048,0.000000,0.196121,0.013902
4.37469,0.000000,0.191728,0.013973
4.40891,0.000000,0.187339,0.014046
4.44312,0.000000,0.182958,0.014120
4.47734,0.000000,0.178584,0.014195
4.51155,0.000000,0.174211,0.014267
4.54577,0.000000,0.169833,0.014336
4.57998,0.000000,0.165444,0.014400
4.61419,0.000000,0.161041,0.014454
4.64841,0.000000,0.156624,0.014495
4.68262,0.000000,0.152197,0.014521
4.71684,0.000000,0.147771,0.014528
4.75105,0.000000,0.143357,0.014515
4.78527,0.000000,0.138970,0.014480
4.81948,0.000000,0.134628,0.014423
4.85370,0.000000,0.130349,0.014347
4.88791,0.000000,0.126148,0.014255
4.92212,0.000000,0.122042,0.014151
4.95634,0.000000,0.118045,0.014041
4.99055,0.000000,0.114169,0.013930
5.02477,0.000000,0.110423,0.013823
5.05898,0.000000,0.106814,0.013724
5.09320,0.000000,0.103347,0.013638
5.12741,0.000000,0.100022,0.013567
5.16163,0.000000,0.096838,0.013510
5.19584,0.000000,0.093794,0.013466
5.23005,0.000000,0.090884,0.013435
5.26427,0.000000,0.088101,0.013412
5.29848,0.000000,0.085439,0.013395
5.33270,0.000000,0.082889,0.013379
5.36691,0.000000,0.080442,0.013362
5.40113,0.000000,0.078092,0.013343
5.43534,0.000000,0.075828,0.013319
5.46955,0.000000,0.073643,0.013290
5.50377,0.000000,0.071527,0.013259
5.53798,0.000000,0.069473,0.013226
5.57220,0.000000,0.067470,0.013196
5.60641,0.000000,0.065511,0.013170
5.64063,0.000000,0.063585,0.013153
5.67484,0.000000,0.061685,0.013147
5.70906,0.000000,0.059802,0.013155
5.74327,0.000000,0.057932,0.013176
5.77748,0.000000,0.056071,0.013212
5.81170,0.000000,0.054216,0.013260
5.84591,0.000000,0.052369,0.013318
5.88013,0.000000,0.050533,0.013383
5.91434,0.000000,0.048712,0.013452
5.94856,0.000000,0.046911,0.013520
5.98277,0.000000,0.045135,0.013584
6.01699,0.000000,0.043389,0.013643
6.05120,0.000000,0.041678,0.013696
6.08541,0.000000,0.040004,0.013742
6.11963,0.000000,0.038369,0.013785
6.15384,0.000000,0.036774,0.013825
6.18806,0.000000,0.035219,0.013869
6.22227,0.000000,0.033704,0.013920
6.25649,0.000000,0.032229,0.013984
6.29070,0.000000,0.030794,0.014064
6.32492,0.000000,0.029399,0.014164
6.35913,0.000000,0.028046,0.014288
6.39334,0.000000,0.026734,0.014437
6.42756,0.000000,0.025466,0.014610
6.46177,0.000000,0.024240,0.014808
6.49599,0.000000,0.023059,0.015029
6.53020,0.000000,0.021921,0.015269
6.56442,0.000000,0.020825,0.015527
6.59863,0.000000,0.019771,0.015799
6.63285,0.000000,0.018756,0.016083
6.66706,0.000000,0.017778,0.016376
6.70127,0.000000,0.016834,0.016675
6.73549,0.000000,0.015920,0.016979
6.76970,0.000000,0.015036,0.017286
6.80392,0.000000,0.014176,0.017597
6.83813,0.000000,0.013341,0.017909
6.87235,0.000000,0.012528,0.018224
6.90656,0.000000,0.011736,0.018543
6.94077,0.000000,0.010967,0.018865
6.97499,0.000000,0.010220,0.019192
7.00920,0.000000,0.009499,0.019527
7.04342,0.000000,0.008804,0.019870
7.07763,0.000000,0.008138,0.020226
7.11185,0.000000,0.007504,0.020596
7.14606,0.000000,0.006904,0.020985
7.18028,0.000000,0.006339,0.021397
7.21449,0.000000,0.005810,0.021836
7.24870,0.000000,0.005316,0.022309
7.28292,0.000000,0.004857,0.022820
7.31713,0.000000,0.004432,0.023376
7.35135,0.000000,0.004037,0.023983
7.38556,0.000000,0.003671,0.024646
7.41978,0.000000,0.003330,0.025369
7.45399,0.000000,0.003012,0.026156
7.48821,0.000000,0.002714,0.027010
7.52242,0.000000,0.002434,0.027931
7.55663,0.000000,0.002171,0.028922
7.59085,0.000000,0.001923,0.029980
7.62506,0.000000,0.001691,0.031104
7.65928,0.000000,0.001473,0.032295
7.69349,0.000000,0.001272,0.033550
7.72771,0.000000,0.001086,0.034870
7.76192,0.000000,0.000916,0.036256
7.79614,0.000000,0.000763,0.037711
7.83035,0.000000,0.000627,0.039241
7.86456,0.000000,0.000508,0.040853
7.89878,0.000000,0.000405,0.042559
7.93299,0.000000,0.000319,0.044376
7.96721,0.000000,0.000246,0.046321
8.00142,0.000000,0.000187,0.048422
8.03564,0.000000,0.000140,0.050708
8.06985,0.000000,0.000102,0.053216
8.10406,0.000000,0.000074,0.055989
8.13828,0.000000,0.000052,0.059078
8.17249,0.000000,0.000036,0.062539
8.20671,0.000000,0.000024,0.066435
8.24092,0.000000,0.000016,0.070839
8.27514,0.000000,0.000011,0.075829
8.30935,0.000000,0.000007,0.081490
8.34357,0.000000,0.000004,0.087915
8.37778,0.000000,0.000003,0.095204
8.41199,0.000000,0.000002,0.103467
8.44621,0.000000,0.000001,0.112821
8.48042,0.000000,0.000001,0.123390
8.51464,0.000000,0.000000,0.135308
8.54885,0.000000,0.000000,0.148719
8.58307,0.000000,0.000000,0.163769
8.61728,0.000000,0.000000,0.180611
8.65150,0.000000,0.000000,0.199396
8.68571,0.000000,0.000000,0.220271
8.71992,0.000000,0.000000,0.243368
8.75414,0.000000,0.000000,0.268798
8.78835,0.000000,0.000000,0.296643
8.82257,0.000000,0.000000,0.326943
8.85678,0.000000,0.000000,0.359687
8.89100,0.000000,0.000000,0.394802
8.92521,0.000000,0.000000,0.432142
8.95943,0.000000,0.000000,0.471484
8.99364,0.000000,0.000000,0.512512
9.02785,0.000000,0.000000,0.554822
9.06207,0.000000,0.000000,0.597909
9.09628,0.000000,0.000000,0.641174
9.13050,0.000000,0.000000,0.683927
9.16471,0.000000,0.000000,0.725395
9.19893,0.000000,0.000000,0.764736
9.23314,0.000000,0.000000,0.801062
9.26735,0.000000,0.000000,0.833462
9.30157,0.000000,0.000000,0.861037
9.33578,0.000000,0.000000,0.882932
9.37000,0.000000,0.000000,0.898376
9.40421,0.000000,0.000000,0.906722
9.43843,0.000000,0.000000,0.907483
9.47264,0.000000,0.000000,0.900362
9.50686,0.000000,0.000000,0.885282
9.54107,0.000000,0.000000,0.862396
9.57528,0.000000,0.000000,0.832092
9.60950,0.000000,0.000000,0.794987
9.64371,0.000000,0.000000,0.751899
9.67793,0.000000,0.000000,0.703823
9.71214,0.000000,0.000000,0.651879
9.74636,0.000000,0.000000,0.597270
9.78057,0.000000,0.000000,0.541226
9.81479,0.000000,0.000000,0.484951
9.84900,0.000000,0.000000,0.429576
9.88321,0.000000,0.000000,0.376113
9.91743,0.000000,0.000000,0.325423
9.95164,0.000000,0.000000,0.278195
9.98586,0.000000,0.000000,0.234932
10.02007,0.000000,0.000000,0.195951
10.05429,0.000000,0.000000,0.161395
10.08850,0.000000,0.000000,0.131248
10.12272,0.000000,0.000000,0.105361
10.15693,0.000000,0.000000,0.083478
10.19114,0.000000,0.000000,0.065268
10.22536,0.000000,0.000000,0.050348
10.25957,0.000000,0.000000,0.038312


==> csv_tikz/nll/qwen_cross.csv <==
x,t075,t10,t125
0.03100,0.007767,0.000412,0.000000
0.06588,0.010621,0.000568,0.000000
0.10076,0.013766,0.000780,0.000000
0.13564,0.017151,0.001065,0.000001
0.17052,0.020872,0.001446,0.000001
0.20539,0.025215,0.001949,0.000002
0.24027,0.030645,0.002602,0.000004
0.27515,0.037750,0.003441,0.000006
0.31003,0.047168,0.004503,0.000009
0.34491,0.059519,0.005824,0.000013
0.37979,0.075342,0.007445,0.000019
0.41467,0.095055,0.009403,0.000027
0.44955,0.118915,0.011731,0.000038
0.48443,0.146985,0.014459,0.000052
0.51931,0.179103,0.017605,0.000069
0.55418,0.214822,0.021182,0.000091
0.58906,0.253349,0.025189,0.000116
0.62394,0.293511,0.029616,0.000147
0.65882,0.333780,0.034438,0.000182
0.69370,0.372384,0.039620,0.000221
0.72858,0.407477,0.045116,0.000265
0.76346,0.437319,0.050869,0.000313
0.79834,0.460436,0.056816,0.000366
0.83322,0.475741,0.062888,0.000423
0.86810,0.482642,0.069015,0.000484
0.90297,0.481128,0.075123,0.000550
0.93785,0.471834,0.081143,0.000622
0.97273,0.456042,0.087008,0.000700
1.00761,0.435600,0.092659,0.000786
1.04249,0.412706,0.098040,0.000881
1.07737,0.389597,0.103104,0.000987
1.11225,0.368214,0.107811,0.001105
1.14713,0.349931,0.112130,0.001236
1.18201,0.335477,0.116037,0.001382
1.21689,0.325019,0.119520,0.001542
1.25176,0.318369,0.122574,0.001715
1.28664,0.315162,0.125206,0.001900
1.32152,0.314954,0.127435,0.002093
1.35640,0.317247,0.129289,0.002290
1.39128,0.321490,0.130809,0.002486
1.42616,0.327133,0.132047,0.002676
1.46104,0.333716,0.133061,0.002854
1.49592,0.340958,0.133917,0.003015
1.53080,0.348795,0.134688,0.003157
1.56568,0.357333,0.135446,0.003278
1.60055,0.366720,0.136264,0.003378
1.63543,0.376992,0.137210,0.003458
1.67031,0.387964,0.138352,0.003523
1.70519,0.399216,0.139748,0.003579
1.74007,0.410203,0.141451,0.003633
1.77495,0.420438,0.143507,0.003693
1.80983,0.429682,0.145954,0.003768
1.84471,0.438050,0.148823,0.003867
1.87959,0.445980,0.152140,0.003999
1.91447,0.454086,0.155920,0.004174
1.94934,0.462959,0.160172,0.004398
1.98422,0.472995,0.164898,0.004680
2.01910,0.484324,0.170087,0.005026
2.05398,0.496811,0.175718,0.005442
2.08886,0.510096,0.181759,0.005931
2.12374,0.523616,0.188161,0.006496
2.15862,0.536598,0.194861,0.007137
2.19350,0.548057,0.201780,0.007850
2.22838,0.556824,0.208822,0.008630
2.26326,0.561656,0.215879,0.009466
2.29813,0.561423,0.222832,0.010344
2.33301,0.555344,0.229553,0.011246
2.36789,0.543178,0.235913,0.012151
2.40277,0.525289,0.241788,0.013035
2.43765,0.502559,0.247061,0.013874
2.47253,0.476177,0.251633,0.014644
2.50741,0.447408,0.255426,0.015322
2.54229,0.417401,0.258386,0.015891
2.57717,0.387081,0.260489,0.016336
2.61205,0.357104,0.261736,0.016652
2.64692,0.327865,0.262157,0.016838
2.68180,0.299544,0.261807,0.016898
2.71668,0.272178,0.260758,0.016843
2.75156,0.245749,0.259100,0.016689
2.78644,0.220250,0.256935,0.016451
2.82132,0.195735,0.254366,0.016148
2.85620,0.172326,0.251504,0.015797
2.89108,0.150210,0.248454,0.015414
2.92596,0.129609,0.245322,0.015013
2.96084,0.110731,0.242205,0.014604
2.99571,0.093724,0.239197,0.014198
3.03059,0.078645,0.236380,0.013801
3.06547,0.065464,0.233830,0.013418
3.10035,0.054089,0.231609,0.013053
3.13523,0.044395,0.229768,0.012708
3.17011,0.036237,0.228344,0.012386
3.20499,0.029461,0.227357,0.012086
3.23987,0.023904,0.226815,0.011807
3.27475,0.019397,0.226713,0.011548
3.30963,0.015773,0.227030,0.011307
3.34450,0.012874,0.227740,0.011080
3.37938,0.010552,0.228805,0.010865
3.41426,0.008677,0.230184,0.010660
3.44914,0.007145,0.231833,0.010461
3.48402,0.005884,0.233703,0.010269
3.51890,0.004852,0.235749,0.010084
3.55378,0.004025,0.237924,0.009909
3.58866,0.003386,0.240183,0.009747
3.62354,0.002911,0.242481,0.009604
3.65842,0.002562,0.244776,0.009484
3.69329,0.002292,0.247027,0.009393
3.72817,0.002055,0.249194,0.009336
3.76305,0.001820,0.251238,0.009316
3.79793,0.001575,0.253122,0.009335
3.83281,0.001328,0.254811,0.009390
3.86769,0.001095,0.256271,0.009481
3.90257,0.000896,0.257468,0.009602
3.93745,0.000739,0.258372,0.009746
3.97233,0.000626,0.258956,0.009907
4.00721,0.000546,0.259195,0.010079
4.04209,0.000485,0.259070,0.010256
4.07696,0.000433,0.258566,0.010432
4.11184,0.000380,0.257679,0.010604
4.14672,0.000323,0.256406,0.010771
4.18160,0.000263,0.254758,0.010933
4.21648,0.000203,0.252745,0.011089
4.25136,0.000147,0.250389,0.011242
4.28624,0.000099,0.247711,0.011391
4.32112,0.000062,0.244736,0.011536
4.35600,0.000035,0.241489,0.011679
4.39088,0.000018,0.237995,0.011816
4.42575,0.000009,0.234281,0.011947
4.46063,0.000004,0.230370,0.012070
4.49551,0.000001,0.226288,0.012183
4.53039,0.000000,0.222060,0.012284
4.56527,0.000000,0.217712,0.012375
4.60015,0.000000,0.213268,0.012455
4.63503,0.000000,0.208750,0.012527
4.66991,0.000000,0.204177,0.012594
4.70479,0.000000,0.199564,0.012659
4.73967,0.000000,0.194919,0.012725
4.77454,0.000000,0.190248,0.012796
4.80942,0.000000,0.185548,0.012873
4.84430,0.000000,0.180818,0.012957
4.87918,0.000000,0.176053,0.013050
4.91406,0.000000,0.171252,0.013149
4.94894,0.000000,0.166419,0.013255
4.98382,0.000000,0.161561,0.013364
5.01870,0.000000,0.156693,0.013476
5.05358,0.000000,0.151832,0.013587
5.08846,0.000000,0.147001,0.013698
5.12333,0.000000,0.142223,0.013806
5.15821,0.000000,0.137520,0.013911
5.19309,0.000000,0.132910,0.014012
5.22797,0.000000,0.128409,0.014108
5.26285,0.000000,0.124027,0.014200
5.29773,0.000000,0.119771,0.014287
5.33261,0.000000,0.115645,0.014367
5.36749,0.000000,0.111648,0.014442
5.40237,0.000000,0.107783,0.014510
5.43725,0.000000,0.104049,0.014574
5.47212,0.000000,0.100448,0.014633
5.50700,0.000000,0.096983,0.014691
5.54188,0.000000,0.093658,0.014748
5.57676,0.000000,0.090476,0.014808
5.61164,0.000000,0.087439,0.014872
5.64652,0.000000,0.084548,0.014940
5.68140,0.000000,0.081800,0.015012
5.71628,0.000000,0.079188,0.015088
5.75116,0.000000,0.076704,0.015165
5.78604,0.000000,0.074334,0.015241
5.82091,0.000000,0.072063,0.015314
5.85579,0.000000,0.069875,0.015382
5.89067,0.000000,0.067753,0.015446
5.92555,0.000000,0.065683,0.015506
5.96043,0.000000,0.063649,0.015566
5.99531,0.000000,0.061642,0.015628
6.03019,0.000000,0.059654,0.015698
6.06507,0.000000,0.057679,0.015780
6.09995,0.000000,0.055717,0.015876
6.13483,0.000000,0.053767,0.015988
6.16970,0.000000,0.051834,0.016115
6.20458,0.000000,0.049922,0.016254
6.23946,0.000000,0.048035,0.016400
6.27434,0.000000,0.046180,0.016547
6.30922,0.000000,0.044362,0.016687
6.34410,0.000000,0.042586,0.016813
6.37898,0.000000,0.040854,0.016920
6.41386,0.000000,0.039169,0.017004
6.44874,0.000000,0.037530,0.017066
6.48362,0.000000,0.035936,0.017105
6.51849,0.000000,0.034385,0.017129
6.55337,0.000000,0.032874,0.017142
6.58825,0.000000,0.031401,0.017152
6.62313,0.000000,0.029963,0.017167
6.65801,0.000000,0.028559,0.017195
6.69289,0.000000,0.027189,0.017243
6.72777,0.000000,0.025855,0.017316
6.76265,0.000000,0.024558,0.017417
6.79753,0.000000,0.023302,0.017550
6.83241,0.000000,0.022089,0.017715
6.86728,0.000000,0.020922,0.017913
6.90216,0.000000,0.019804,0.018143
6.93704,0.000000,0.018735,0.018405
6.97192,0.000000,0.017716,0.018698
7.00680,0.000000,0.016745,0.019019
7.04168,0.000000,0.015822,0.019367
7.07656,0.000000,0.014942,0.019740
7.11144,0.000000,0.014103,0.020136
7.14632,0.000000,0.013301,0.020553
7.18120,0.000000,0.012532,0.020989
7.21607,0.000000,0.011793,0.021442
7.25095,0.000000,0.011079,0.021912
7.28583,0.000000,0.010389,0.022399
7.32071,0.000000,0.009720,0.022905
7.35559,0.000000,0.009069,0.023431
7.39047,0.000000,0.008438,0.023980
7.42535,0.000000,0.007825,0.024555
7.46023,0.000000,0.007232,0.025159
7.49511,0.000000,0.006660,0.025796
7.52999,0.000000,0.006112,0.026470
7.56486,0.000000,0.005590,0.027183
7.59974,0.000000,0.005096,0.027941
7.63462,0.000000,0.004634,0.028748
7.66950,0.000000,0.004204,0.029609
7.70438,0.000000,0.003808,0.030530
7.73926,0.000000,0.003445,0.031515
7.77414,0.000000,0.003115,0.032571
7.80902,0.000000,0.002816,0.033707
7.84390,0.000000,0.002545,0.034929
7.87878,0.000000,0.002298,0.036248
7.91365,0.000000,0.002072,0.037674
7.94853,0.000000,0.001864,0.039218
7.98341,0.000000,0.001671,0.040894
8.01829,0.000000,0.001491,0.042716
8.05317,0.000000,0.001321,0.044699
8.08805,0.000000,0.001160,0.046858
8.12293,0.000000,0.001010,0.049210
8.15781,0.000000,0.000868,0.051775
8.19269,0.000000,0.000737,0.054574
8.22757,0.000000,0.000617,0.057633
8.26244,0.000000,0.000508,0.060985
8.29732,0.000000,0.000412,0.064672
8.33220,0.000000,0.000328,0.068746
8.36708,0.000000,0.000257,0.073269
8.40196,0.000000,0.000197,0.078319
8.43684,0.000000,0.000148,0.083986
8.47172,0.000000,0.000109,0.090374
8.50660,0.000000,0.000079,0.097605
8.54148,0.000000,0.000056,0.105813
8.57636,0.000000,0.000038,0.115151
8.61123,0.000000,0.000026,0.125785
8.64611,0.000000,0.000017,0.137903
8.68099,0.000000,0.000011,0.151708
8.71587,0.000000,0.000007,0.167422
8.75075,0.000000,0.000004,0.185282
8.78563,0.000000,0.000003,0.205537
8.82051,0.000000,0.000001,0.228441
8.85539,0.000000,0.000001,0.254243
8.89027,0.000000,0.000000,0.283178
8.92515,0.000000,0.000000,0.315449
8.96002,0.000000,0.000000,0.351207
8.99490,0.000000,0.000000,0.390532
9.02978,0.000000,0.000000,0.433403
9.06466,0.000000,0.000000,0.479675
9.09954,0.000000,0.000000,0.529044
9.13442,0.000000,0.000000,0.581029
9.16930,0.000000,0.000000,0.634943
9.20418,0.000000,0.000000,0.689889
9.23906,0.000000,0.000000,0.744752
9.27394,0.000000,0.000000,0.798226
9.30881,0.000000,0.000000,0.848842
9.34369,0.000000,0.000000,0.895025
9.37857,0.000000,0.000000,0.935164
9.41345,0.000000,0.000000,0.967698
9.44833,0.000000,0.000000,0.991203
9.48321,0.000000,0.000000,1.004493
9.51809,0.000000,0.000000,1.006695
9.55297,0.000000,0.000000,0.997328
9.58785,0.000000,0.000000,0.976344
9.62273,0.000000,0.000000,0.944151
9.65760,0.000000,0.000000,0.901603
9.69248,0.000000,0.000000,0.849956
9.72736,0.000000,0.000000,0.790801
9.76224,0.000000,0.000000,0.725972
9.79712,0.000000,0.000000,0.657439
9.83200,0.000000,0.000000,0.587196
9.86688,0.000000,0.000000,0.517157
9.90176,0.000000,0.000000,0.449056
9.93664,0.000000,0.000000,0.384374
9.97152,0.000000,0.000000,0.324286
10.00639,0.000000,0.000000,0.269640
10.04127,0.000000,0.000000,0.220948
10.07615,0.000000,0.000000,0.178414
10.11103,0.000000,0.000000,0.141973
10.14591,0.000000,0.000000,0.111337
10.18079,0.000000,0.000000,0.086054
10.21567,0.000000,0.000000,0.065566
10.25055,0.000000,0.000000,0.049257
10.28543,0.000000,0.000000,0.036498
10.32031,0.000000,0.000000,0.026686
10.35518,0.000000,0.000000,0.019263
10.39006,0.000000,0.000000,0.013737
10.42494,0.000000,0.000000,0.009685
10.45982,0.000000,0.000000,0.006756


==> csv_tikz/nll/qwen_own.csv <==
x,t075,t10,t125
0.01428,0.050965,0.004915,0.000185
0.04948,0.091944,0.006682,0.000213
0.08469,0.128646,0.008823,0.000242
0.11990,0.157304,0.011343,0.000270
0.15511,0.182845,0.014232,0.000297
0.19032,0.211143,0.017463,0.000324
0.22553,0.244353,0.021001,0.000348
0.26074,0.278727,0.024800,0.000370
0.29595,0.312318,0.028811,0.000389
0.33116,0.348516,0.032986,0.000407
0.36636,0.390005,0.037282,0.000423
0.40157,0.439180,0.041669,0.000438
0.43678,0.498932,0.046138,0.000453
0.47199,0.568460,0.050699,0.000468
0.50720,0.647240,0.055387,0.000483
0.54241,0.739783,0.060253,0.000501
0.57762,0.851761,0.065361,0.000521
0.61283,0.984840,0.070781,0.000543
0.64804,1.130076,0.076586,0.000569
0.68325,1.273318,0.082854,0.000598
0.71845,1.405052,0.089672,0.000630
0.75366,1.514256,0.097147,0.000665
0.78887,1.583713,0.105408,0.000702
0.82408,1.597445,0.114610,0.000741
0.85929,1.556157,0.124919,0.000781
0.89450,1.475439,0.136506,0.000823
0.92971,1.368978,0.149523,0.000866
0.96492,1.245294,0.164088,0.000910
1.00013,1.112455,0.180270,0.000956
1.03534,0.976682,0.198083,0.001004
1.07054,0.839967,0.217485,0.001055
1.10575,0.707179,0.238383,0.001109
1.14096,0.589368,0.260654,0.001168
1.17617,0.491124,0.284150,0.001232
1.21138,0.408831,0.308714,0.001301
1.24659,0.339474,0.334181,0.001376
1.28180,0.281174,0.360365,0.001457
1.31701,0.231304,0.387048,0.001543
1.35222,0.188453,0.413954,0.001635
1.38742,0.153563,0.440737,0.001732
1.42263,0.127237,0.466986,0.001834
1.45784,0.106462,0.492232,0.001942
1.49305,0.087606,0.515985,0.002055
1.52826,0.071140,0.537770,0.002175
1.56347,0.058541,0.557166,0.002302
1.59868,0.048950,0.573839,0.002436
1.63389,0.041128,0.587561,0.002578
1.66910,0.034503,0.598222,0.002729
1.70431,0.028978,0.605821,0.002890
1.73951,0.024484,0.610443,0.003060
1.77472,0.020432,0.612239,0.003239
1.80993,0.016929,0.611382,0.003428
1.84514,0.014442,0.608044,0.003626
1.88035,0.012511,0.602367,0.003833
1.91556,0.010663,0.594465,0.004049
1.95077,0.009266,0.584428,0.004274
1.98598,0.008562,0.572349,0.004508
2.02119,0.008007,0.558356,0.004751
2.05640,0.007100,0.542624,0.005004
2.09160,0.006015,0.525390,0.005267
2.12681,0.005091,0.506935,0.005539
2.16202,0.004368,0.487562,0.005821
2.19723,0.003865,0.467564,0.006113
2.23244,0.003551,0.447201,0.006413
2.26765,0.003265,0.426687,0.006722
2.30286,0.002965,0.406192,0.007038
2.33807,0.002657,0.385856,0.007360
2.37328,0.002331,0.365804,0.007686
2.40849,0.001987,0.346159,0.008015
2.44369,0.001549,0.327045,0.008347
2.47890,0.000989,0.308586,0.008679
2.51411,0.000508,0.290895,0.009012
2.54932,0.000329,0.274063,0.009347
2.58453,0.000473,0.258153,0.009683
2.61974,0.000768,0.243200,0.010023
2.65495,0.000945,0.229211,0.010368
2.69016,0.000869,0.216172,0.010722
2.72537,0.000624,0.204061,0.011088
2.76057,0.000360,0.192844,0.011467
2.79578,0.000157,0.182481,0.011861
2.83099,0.000046,0.172926,0.012272
2.86620,0.000008,0.164121,0.012698
2.90141,0.000001,0.156004,0.013138
2.93662,0.000000,0.148508,0.013588
2.97183,0.000000,0.141566,0.014042
3.00704,0.000000,0.135127,0.014497
3.04225,0.000000,0.129151,0.014945
3.07746,0.000000,0.123620,0.015381
3.11266,0.000000,0.118530,0.015801
3.14787,0.000000,0.113893,0.016199
3.18308,0.000000,0.109721,0.016573
3.21829,0.000000,0.106022,0.016922
3.25350,0.000000,0.102790,0.017246
3.28871,0.000000,0.099994,0.017546
3.32392,0.000000,0.097581,0.017825
3.35913,0.000000,0.095475,0.018085
3.39434,0.000000,0.093591,0.018328
3.42955,0.000000,0.091842,0.018557
3.46475,0.000000,0.090158,0.018773
3.49996,0.000000,0.088487,0.018976
3.53517,0.000000,0.086805,0.019168
3.57038,0.000000,0.085111,0.019347
3.60559,0.000000,0.083417,0.019511
3.64080,0.000000,0.081743,0.019661
3.67601,0.000000,0.080104,0.019794
3.71122,0.000000,0.078502,0.019910
3.74643,0.000000,0.076925,0.020008
3.78164,0.000000,0.075346,0.020090
3.81684,0.000000,0.073730,0.020155
3.85205,0.000000,0.072045,0.020205
3.88726,0.000000,0.070270,0.020242
3.92247,0.000000,0.068399,0.020266
3.95768,0.000000,0.066445,0.020279
3.99289,0.000000,0.064438,0.020282
4.02810,0.000000,0.062412,0.020274
4.06331,0.000000,0.060404,0.020255
4.09852,0.000000,0.058442,0.020225
4.13372,0.000000,0.056543,0.020183
4.16893,0.000000,0.054715,0.020127
4.20414,0.000000,0.052956,0.020057
4.23935,0.000000,0.051257,0.019971
4.27456,0.000000,0.049607,0.019871
4.30977,0.000000,0.047996,0.019756
4.34498,0.000000,0.046414,0.019627
4.38019,0.000000,0.044856,0.019487
4.41540,0.000000,0.043322,0.019337
4.45061,0.000000,0.041814,0.019180
4.48581,0.000000,0.040339,0.019019
4.52102,0.000000,0.038902,0.018858
4.55623,0.000000,0.037508,0.018699
4.59144,0.000000,0.036159,0.018547
4.62665,0.000000,0.034855,0.018405
4.66186,0.000000,0.033594,0.018275
4.69707,0.000000,0.032377,0.018161
4.73228,0.000000,0.031205,0.018063
4.76749,0.000000,0.030084,0.017982
4.80270,0.000000,0.029020,0.017919
4.83790,0.000000,0.028013,0.017874
4.87311,0.000000,0.027062,0.017843
4.90832,0.000000,0.026158,0.017825
4.94353,0.000000,0.025284,0.017818
4.97874,0.000000,0.024423,0.017819
5.01395,0.000000,0.023555,0.017824
5.04916,0.000000,0.022669,0.017830
5.08437,0.000000,0.021762,0.017836
5.11958,0.000000,0.020839,0.017839
5.15478,0.000000,0.019915,0.017838
5.18999,0.000000,0.019008,0.017832
5.22520,0.000000,0.018137,0.017820
5.26041,0.000000,0.017315,0.017802
5.29562,0.000000,0.016550,0.017779
5.33083,0.000000,0.015843,0.017751
5.36604,0.000000,0.015189,0.017719
5.40125,0.000000,0.014580,0.017684
5.43646,0.000000,0.014006,0.017649
5.47167,0.000000,0.013458,0.017614
5.50687,0.000000,0.012926,0.017582
5.54208,0.000000,0.012402,0.017554
5.57729,0.000000,0.011881,0.017534
5.61250,0.000000,0.011362,0.017524
5.64771,0.000000,0.010846,0.017527
5.68292,0.000000,0.010337,0.017545
5.71813,0.000000,0.009840,0.017582
5.75334,0.000000,0.009359,0.017639
5.78855,0.000000,0.008898,0.017718
5.82376,0.000000,0.008459,0.017820
5.85896,0.000000,0.008046,0.017944
5.89417,0.000000,0.007658,0.018091
5.92938,0.000000,0.007297,0.018258
5.96459,0.000000,0.006968,0.018442
5.99980,0.000000,0.006672,0.018641
6.03501,0.000000,0.006411,0.018850
6.07022,0.000000,0.006185,0.019066
6.10543,0.000000,0.005989,0.019284
6.14064,0.000000,0.005816,0.019501
6.17585,0.000000,0.005656,0.019713
6.21105,0.000000,0.005499,0.019918
6.24626,0.000000,0.005339,0.020116
6.28147,0.000000,0.005170,0.020306
6.31668,0.000000,0.004993,0.020490
6.35189,0.000000,0.004807,0.020671
6.38710,0.000000,0.004613,0.020854
6.42231,0.000000,0.004409,0.021044
6.45752,0.000000,0.004194,0.021247
6.49273,0.000000,0.003969,0.021469
6.52793,0.000000,0.003734,0.021714
6.56314,0.000000,0.003494,0.021986
6.59835,0.000000,0.003253,0.022288
6.63356,0.000000,0.003017,0.022620
6.66877,0.000000,0.002790,0.022979
6.70398,0.000000,0.002576,0.023362
6.73919,0.000000,0.002375,0.023764
6.77440,0.000000,0.002189,0.024179
6.80961,0.000000,0.002018,0.024602
6.84482,0.000000,0.001863,0.025027
6.88002,0.000000,0.001726,0.025449
6.91523,0.000000,0.001608,0.025867
6.95044,0.000000,0.001510,0.026279
6.98565,0.000000,0.001431,0.026687
7.02086,0.000000,0.001367,0.027092
7.05607,0.000000,0.001312,0.027501
7.09128,0.000000,0.001259,0.027916
7.12649,0.000000,0.001203,0.028345
7.16170,0.000000,0.001137,0.028793
7.19691,0.000000,0.001060,0.029265
7.23211,0.000000,0.000971,0.029763
7.26732,0.000000,0.000872,0.030291
7.30253,0.000000,0.000767,0.030851
7.33774,0.000000,0.000661,0.031441
7.37295,0.000000,0.000558,0.032062
7.40816,0.000000,0.000461,0.032712
7.44337,0.000000,0.000373,0.033389
7.47858,0.000000,0.000295,0.034093
7.51379,0.000000,0.000227,0.034822
7.54899,0.000000,0.000170,0.035577
7.58420,0.000000,0.000124,0.036359
7.61941,0.000000,0.000087,0.037171
7.65462,0.000000,0.000059,0.038017
7.68983,0.000000,0.000038,0.038901
7.72504,0.000000,0.000024,0.039831
7.76025,0.000000,0.000014,0.040812
7.79546,0.000000,0.000008,0.041855
7.83067,0.000000,0.000004,0.042966
7.86588,0.000000,0.000002,0.044155
7.90108,0.000000,0.000001,0.045431
7.93629,0.000000,0.000000,0.046803
7.97150,0.000000,0.000000,0.048278
8.00671,0.000000,0.000000,0.049864
8.04192,0.000000,0.000000,0.051568
8.07713,0.000000,0.000000,0.053396
8.11234,0.000000,0.000000,0.055354
8.14755,0.000000,0.000000,0.057448
8.18276,0.000000,0.000000,0.059683
8.21797,0.000000,0.000000,0.062069
8.25317,0.000000,0.000000,0.064614
8.28838,0.000000,0.000000,0.067330
8.32359,0.000000,0.000000,0.070232
8.35880,0.000000,0.000000,0.073337
8.39401,0.000000,0.000000,0.076668
8.42922,0.000000,0.000000,0.080249
8.46443,0.000000,0.000000,0.084110
8.49964,0.000000,0.000000,0.088284
8.53485,0.000000,0.000000,0.092812
8.57006,0.000000,0.000000,0.097738
8.60526,0.000000,0.000000,0.103113
8.64047,0.000000,0.000000,0.108998
8.67568,0.000000,0.000000,0.115459
8.71089,0.000000,0.000000,0.122573
8.74610,0.000000,0.000000,0.130425
8.78131,0.000000,0.000000,0.139111
8.81652,0.000000,0.000000,0.148734
8.85173,0.000000,0.000000,0.159407
8.88694,0.000000,0.000000,0.171246
8.92214,0.000000,0.000000,0.184373
8.95735,0.000000,0.000000,0.198910
8.99256,0.000000,0.000000,0.214975
9.02777,0.000000,0.000000,0.232679
9.06298,0.000000,0.000000,0.252124
9.09819,0.000000,0.000000,0.273394
9.13340,0.000000,0.000000,0.296551
9.16861,0.000000,0.000000,0.321631
9.20382,0.000000,0.000000,0.348637
9.23903,0.000000,0.000000,0.377530
9.27423,0.000000,0.000000,0.408221
9.30944,0.000000,0.000000,0.440565
9.34465,0.000000,0.000000,0.474351
9.37986,0.000000,0.000000,0.509295
9.41507,0.000000,0.000000,0.545029
9.45028,0.000000,0.000000,0.581103
9.48549,0.000000,0.000000,0.616978
9.52070,0.000000,0.000000,0.652032
9.55591,0.000000,0.000000,0.685565
9.59112,0.000000,0.000000,0.716815
9.62632,0.000000,0.000000,0.744981
9.66153,0.000000,0.000000,0.769244
9.69674,0.000000,0.000000,0.788804
9.73195,0.000000,0.000000,0.802912
9.76716,0.000000,0.000000,0.810915
9.80237,0.000000,0.000000,0.812287
9.83758,0.000000,0.000000,0.806673
9.87279,0.000000,0.000000,0.793910
9.90800,0.000000,0.000000,0.774051
9.94321,0.000000,0.000000,0.747376
9.97841,0.000000,0.000000,0.714389
10.01362,0.000000,0.000000,0.675795
10.04883,0.000000,0.000000,0.632483
10.08404,0.000000,0.000000,0.585474
10.11925,0.000000,0.000000,0.535883
10.15446,0.000000,0.000000,0.484865
10.18967,0.000000,0.000000,0.433557
10.22488,0.000000,0.000000,0.383036
10.26009,0.000000,0.000000,0.334267
10.29529,0.000000,0.000000,0.288077
10.33050,0.000000,0.000000,0.245121
10.36571,0.000000,0.000000,0.205881
10.40092,0.000000,0.000000,0.170653
10.43613,0.000000,0.000000,0.139567
10.47134,0.000000,0.000000,0.112597
10.50655,0.000000,0.000000,0.089588
10.54176,0.000000,0.000000,0.070286


==> csv_tikz/pythia1b/benchmarks/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,1.0523,0.6244,0.9954,0.0403
4,1.3936,0.5275,0.8248,0.1754
6,1.8202,0.1753,0.8817,0.1064
8,2.0477,0.5024,1.0239,0.2414
10,1.2514,0.2128,0.6826,0.2090
12,0.8532,0.4351,0.8532,0.2414
14,0.4835,0.2900,1.0807,0.1753
16,0.6825,0.4568,1.1376,0.0402
18,0.4835,1.0152,1.1945,0.0696
20,-0.0285,1.1327,1.1661,0.1064
22,0.1422,0.8074,1.1376,0.1064
24,-0.1138,1.3169,1.4789,0.1064
26,-0.1138,1.1198,1.5642,0.1064
28,0.0569,1.2546,1.6211,0.0696
30,-0.3413,1.1637,1.4505,0.2512
32,-0.5689,1.1912,1.3651,0.3620
34,-0.3129,1.0152,1.3936,0.3292
36,-0.1991,1.0481,1.3936,0.3837
38,-0.3698,1.1262,1.4220,0.2815
40,-0.3413,1.0815,1.3936,0.2815
41,-0.3413,1.0815,1.3936,0.2815


==> csv_tikz/pythia1b/benchmarks/arc_easy.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,0.8277,0.3832,0.5752,0.0525
4,2.1885,0.3092,0.8698,0.0198
6,2.4832,0.1375,1.0802,0.1695
8,1.7676,0.4051,1.0241,0.2071
10,0.5191,0.3706,1.0101,0.1818
12,-1.0803,0.3118,1.2206,0.1498
14,-2.6936,0.8037,1.1925,0.1984
16,-4.0264,0.6910,1.3327,0.1893
18,-4.9383,0.3266,1.5152,0.1575
20,-6.0045,0.5692,1.4590,0.1624
22,-6.5657,0.7217,1.4310,0.1913
24,-6.6358,0.4269,1.4590,0.2014
26,-6.9024,0.6529,1.5151,0.2090
28,-7.2110,0.7966,1.5151,0.1718
30,-7.5337,0.8673,1.5572,0.1913
32,-7.8143,0.7227,1.7396,0.2288
34,-7.9265,0.8106,1.7396,0.2625
36,-8.0247,0.8831,1.7536,0.1893
38,-8.0387,0.6364,1.8098,0.2062
40,-8.1930,0.7405,1.8098,0.2062
41,-8.1930,0.7405,1.8098,0.2062


==> csv_tikz/pythia1b/benchmarks/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,0.5644,0.1030,-0.0564,0.0409
4,2.3800,0.1466,0.0863,0.0588
6,3.4489,0.1579,0.3287,0.0354
8,3.5584,0.0729,0.5909,0.0375
10,3.2497,0.0490,0.8730,0.0286
12,2.6954,0.1342,1.0257,0.0614
14,1.5270,0.1667,1.1917,0.1107
16,0.8796,0.2208,1.3742,0.0586
18,0.1992,0.1198,1.5801,0.0729
20,-0.4382,0.0695,1.7361,0.0692
22,-0.8896,0.1752,1.8389,0.1297
24,-1.2713,0.1615,1.9585,0.1185
26,-1.5700,0.0846,2.0680,0.1645
28,-1.8688,0.0854,2.1875,0.1092
30,-1.8920,0.1523,2.2572,0.1573
32,-1.9817,0.0989,2.2804,0.1429
34,-2.1609,0.0422,2.3369,0.1478
36,-2.2837,0.1176,2.3833,0.1218
38,-2.3368,0.1234,2.3933,0.1432
40,-2.3103,0.1339,2.3900,0.1552
41,-2.3103,0.1339,2.3900,0.1552


==> csv_tikz/pythia1b/benchmarks/winogrande.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,-0.2631,0.7634,-0.3157,0.3588
4,0.2894,0.1341,-0.4209,0.1622
6,0.7629,0.5006,-0.3420,0.3776
8,0.0000,0.9294,-0.4473,0.3549
10,-1.0787,0.7413,-0.4736,0.3348
12,-0.8156,1.1389,-0.4210,0.1969
14,-1.4996,0.8074,-0.4735,0.1705
16,-0.8156,0.5366,-0.4736,0.4465
18,-1.2365,0.5481,-0.2631,0.1969
20,-1.6575,0.6148,0.0263,0.3045
22,-1.6575,1.5072,0.3684,0.1488
24,-1.9732,1.5640,0.3157,0.3920
26,-1.8679,0.8311,0.4999,0.2604
28,-1.4996,1.1456,0.4736,0.3222
30,-1.4733,1.0790,0.5788,0.5481
32,-1.6837,1.2131,0.6314,0.5115
34,-2.2362,1.6459,0.5788,0.4193
36,-1.9205,1.7439,0.4736,0.3222
38,-1.7364,1.5154,0.7366,0.3937
40,-1.8416,1.5007,0.6051,0.3307
41,-1.8416,1.5007,0.6051,0.3307


==> csv_tikz/pythia1b/exposure/combined_text.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.000000,0.000000,0.000000,0.000000
2,-0.070079,0.000504,-0.019564,0.000111
4,-0.185443,0.003797,-0.028729,0.000334
6,-0.356125,0.004575,-0.037094,0.000385
8,-0.567866,0.003877,-0.045712,0.000255
10,-0.803085,0.007479,-0.054725,0.000493
12,-1.047051,0.008266,-0.063999,0.000486
14,-1.272912,0.003106,-0.073335,0.000528
16,-1.487299,0.010004,-0.082980,0.000733
18,-1.671933,0.011559,-0.092379,0.000676
20,-1.829475,0.008279,-0.101275,0.000844
22,-1.952435,0.006579,-0.109628,0.001050
24,-2.045987,0.003401,-0.117687,0.001153
26,-2.119214,0.012171,-0.125142,0.001160
28,-2.185410,0.011104,-0.131539,0.001157
30,-2.237072,0.011369,-0.137495,0.001316
32,-2.283915,0.011670,-0.142299,0.001494
34,-2.322300,0.010613,-0.146207,0.001488
36,-2.356751,0.009744,-0.149045,0.001556
38,-2.378553,0.011475,-0.150766,0.001638
40,-2.390749,0.011910,-0.151333,0.001679
41,-2.390749,0.011910,-0.151333,0.001679


==> csv_tikz/pythia1b/exposure/github.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.000000,0.000000,0.000000,0.000000
2,-0.037915,0.000866,-0.007836,0.000101
4,-0.132102,0.004179,-0.010360,0.000091
6,-0.261162,0.003618,-0.015454,0.000159
8,-0.392086,0.001123,-0.021981,0.000289
10,-0.505688,0.002452,-0.029851,0.000268
12,-0.599489,0.002857,-0.038211,0.000417
14,-0.675668,0.002596,-0.047056,0.000298
16,-0.741105,0.002495,-0.056364,0.000617
18,-0.797552,0.003315,-0.065379,0.000718
20,-0.848000,0.001170,-0.074171,0.000849
22,-0.887648,0.001655,-0.082344,0.001159
24,-0.920287,0.001240,-0.090359,0.000951
26,-0.945660,0.002276,-0.097585,0.000873
28,-0.972071,0.003935,-0.103919,0.000860
30,-0.990428,0.003208,-0.109934,0.000833
32,-1.009553,0.001912,-0.114602,0.001103
34,-1.024659,0.002799,-0.118464,0.001119
36,-1.038854,0.002282,-0.121320,0.001057
38,-1.048951,0.002563,-0.123038,0.001074
40,-1.055109,0.002687,-0.123618,0.001106
41,-1.055109,0.002687,-0.123618,0.001106


==> csv_tikz/pythia1b/memorization/combined_text.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,184.0000,0.0000,184.0000,0.0000
2,123.0000,22.2261,178.0000,2.8284
4,64.0000,11.8603,176.0000,5.7155
6,27.0000,7.4833,169.3333,0.9428
8,16.3333,5.3125,168.6667,3.7712
10,10.6667,3.6818,156.0000,1.6330
12,8.3333,3.0912,146.0000,0.8165
14,6.0000,0.8165,136.0000,0.0000
16,5.3333,0.4714,114.0000,10.9848
18,4.6667,0.4714,108.3333,12.3648
20,4.6667,1.2472,104.3333,13.0213
22,3.6667,1.2472,97.0000,19.1311
24,4.0000,1.6330,92.3333,19.4822
26,4.3333,1.6997,89.3333,21.6384
28,4.3333,1.6997,88.0000,22.6274
30,4.6667,1.2472,84.6667,20.5318
32,4.3333,0.9428,72.6667,14.8174
34,4.3333,0.4714,72.3333,14.8847
36,4.3333,0.4714,71.0000,13.6382
38,4.3333,0.4714,71.0000,13.6382
40,4.6667,0.4714,71.3333,13.5728
41,4.6667,0.4714,71.3333,13.5728


==> csv_tikz/pythia1b/memorization/github.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,1925.0000,0.0000,1925.0000,0.0000
2,1779.3333,18.6964,1966.6667,5.4365
4,1492.0000,36.2491,1963.6667,8.9567
6,1295.6667,39.7520,1940.3333,14.0554
8,1190.0000,14.1421,1892.6667,16.9967
10,1131.6667,20.5318,1843.3333,16.8193
12,1079.0000,16.0624,1791.6667,11.8134
14,1052.3333,12.7105,1748.0000,11.3137
16,1034.0000,14.1657,1705.3333,4.4969
18,1012.0000,12.0277,1672.6667,7.4087
20,982.3333,28.5929,1638.0000,13.4412
22,976.6667,10.0775,1613.3333,14.6135
24,984.0000,2.4495,1587.6667,16.9378
26,976.6667,9.5685,1564.6667,24.0878
28,971.6667,6.5997,1545.0000,28.0832
30,965.3333,4.9216,1528.3333,23.4568
32,967.0000,4.2426,1516.0000,25.0200
34,958.0000,6.1644,1505.3333,30.7065
36,958.6667,6.1283,1500.6667,34.7211
38,960.0000,3.5590,1494.3333,34.7787
40,953.0000,0.8165,1495.0000,36.2859
41,953.0000,0.8165,1495.0000,36.2859


==> csv_tikz/pythia6.9b/benchmarks/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,1.7634,0.2816,0.2559,0.0697
4,2.1046,0.2638,0.5688,0.1064
6,2.7304,0.5259,0.4550,0.2011
8,2.3891,0.2512,0.6257,0.1450
10,2.4744,0.1207,0.6541,0.1450
12,2.5313,0.4199,0.6541,0.2816
14,2.5882,0.2239,0.4835,0.0402
16,2.7304,0.4568,0.3981,0.1753
18,2.5597,0.1843,0.4835,0.0402
20,2.7304,0.5530,0.6257,0.1064
22,2.5312,0.3837,0.3982,0.0402
24,2.8726,0.4479,0.6541,0.0805
26,2.3037,0.5952,0.5972,0.2414
28,2.5881,0.2900,0.5688,0.1064
30,2.7304,0.5441,0.7110,0.1064
32,2.5313,0.5631,0.6257,0.1064
34,2.6166,0.3837,0.5688,0.1753
36,2.4459,0.1753,0.5403,0.0402
38,2.7304,0.1843,0.6826,0.0000
40,2.4744,0.3686,0.6541,0.0403
41,2.4744,0.3686,0.6541,0.0403


==> csv_tikz/pythia6.9b/benchmarks/arc_easy.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,0.0421,0.2146,-0.2104,0.0421
4,-0.4769,0.2100,-0.0420,0.0000
6,-0.9259,0.1718,-0.0842,0.1262
8,-1.2065,0.1050,0.1684,0.0842
10,-1.4029,0.1954,0.2105,0.0000
12,-1.5432,0.2579,0.1894,0.0210
14,-1.6133,0.2100,0.0632,0.0211
16,-1.8518,0.2749,0.1052,0.0632
18,-1.7676,0.2594,0.1684,0.0842
20,-1.8799,0.4691,0.0001,0.1262
22,-2.0482,0.2778,-0.0420,0.0000
24,-1.9079,0.4012,0.1052,0.0210
26,-2.0482,0.3174,0.0211,0.0631
28,-1.7816,0.2756,0.0421,0.0842
30,-2.1324,0.3674,0.0421,0.0842
32,-1.9360,0.3963,0.1474,0.1473
34,-1.9640,0.3193,-0.0841,0.0421
36,-1.9500,0.3390,0.1263,0.0000
38,-2.0342,0.2014,-0.0210,0.0210
40,-1.9500,0.3908,0.0421,0.0421
41,-1.9500,0.3908,0.0421,0.0421


==> csv_tikz/pythia6.9b/benchmarks/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,1.7427,0.0453,0.0398,0.0801
4,1.6298,0.0621,0.1029,0.0329
6,1.6730,0.0081,0.1826,0.0599
8,1.6597,0.0632,0.2456,0.0375
10,1.6298,0.0248,0.2489,0.0704
12,1.6398,0.1185,0.2456,0.0409
14,1.6066,0.0616,0.2987,0.0508
16,1.6530,0.0163,0.2423,0.0308
18,1.6000,0.1552,0.2788,0.0325
20,1.6630,0.1692,0.1892,0.0407
22,1.6033,0.1019,0.2390,0.0354
24,1.6231,0.0293,0.2423,0.0497
26,1.5668,0.0819,0.1726,0.0942
28,1.6696,0.1261,0.2589,0.0215
30,1.6730,0.1309,0.1925,0.0094
32,1.6032,0.1339,0.1826,0.0448
34,1.5833,0.1270,0.2423,0.0616
36,1.5999,0.1710,0.3054,0.0773
38,1.5933,0.1301,0.2257,0.0953
40,1.6464,0.1556,0.3020,0.0367
41,1.6464,0.1556,0.3020,0.0367


==> csv_tikz/pythia6.9b/benchmarks/winogrande.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.0000,0.0000,0.0000,0.0000
2,0.2105,0.1622,0.4736,0.1933
4,-0.1841,0.1488,0.6314,0.1289
6,-0.6577,0.4143,0.3684,0.0985
8,-0.1841,0.3549,0.7893,0.2233
10,-0.3420,0.0984,0.3683,0.1969
12,-0.3420,0.1341,0.4473,0.2906
14,0.1053,0.2263,0.4210,0.1622
16,-0.3946,0.1933,0.1579,0.1705
18,-0.5525,0.1933,0.4999,0.2683
20,-0.2104,0.2683,0.5525,0.0644
22,-0.2631,0.0372,0.6578,0.1969
24,-0.2894,0.1969,0.6051,0.2263
26,-0.4998,0.1622,0.4999,0.1969
28,-0.4735,0.1116,0.4473,0.1341
30,-0.3420,0.0984,0.1579,0.2809
32,-0.5525,0.1705,0.3947,0.0645
34,-0.4999,0.1969,0.3421,0.0744
36,-0.6051,0.1861,0.5525,0.0644
38,-0.4472,0.2604,0.5788,0.0985
40,-0.3683,0.2906,0.3157,0.0645
41,-0.3683,0.2906,0.3157,0.0645


==> csv_tikz/pythia6.9b/exposure/combined_text.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.000000,0.000000,0.000000,0.000000
2,-0.220335,0.003185,-0.001090,0.000014
4,-0.263821,0.003696,-0.002231,0.000025
6,-0.289157,0.005057,-0.002902,0.000031
8,-0.305627,0.005118,-0.003048,0.000024
10,-0.318204,0.005089,-0.003048,0.000017
12,-0.329796,0.004735,-0.003066,0.000014
14,-0.338846,0.004001,-0.003061,0.000054
16,-0.344960,0.004563,-0.003063,0.000052
18,-0.351307,0.004152,-0.003069,0.000059
20,-0.356735,0.004622,-0.003066,0.000018
22,-0.361067,0.004593,-0.003044,0.000032
24,-0.363383,0.003918,-0.003055,0.000036
26,-0.366341,0.003972,-0.003061,0.000058
28,-0.367666,0.004822,-0.003044,0.000029
30,-0.370055,0.004728,-0.003048,0.000039
32,-0.370638,0.004751,-0.003070,0.000051
34,-0.371263,0.004763,-0.003080,0.000024
36,-0.371683,0.004739,-0.003067,0.000054
38,-0.371757,0.004742,-0.003065,0.000049
40,-0.371778,0.004746,-0.003048,0.000051
41,-0.371778,0.004746,-0.003048,0.000051


==> csv_tikz/pythia6.9b/exposure/github.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,0.000000,0.000000,0.000000,0.000000
2,-0.131262,0.001275,-0.000639,0.000026
4,-0.159192,0.002028,-0.001162,0.000028
6,-0.174563,0.003148,-0.001423,0.000029
8,-0.185322,0.003326,-0.001422,0.000049
10,-0.193371,0.003240,-0.001329,0.000035
12,-0.201138,0.003348,-0.001344,0.000049
14,-0.207427,0.003202,-0.001340,0.000019
16,-0.211313,0.003575,-0.001300,0.000025
18,-0.215383,0.002708,-0.001322,0.000025
20,-0.218962,0.003404,-0.001314,0.000046
22,-0.221630,0.003205,-0.001308,0.000018
24,-0.223108,0.002845,-0.001298,0.000034
26,-0.225071,0.002963,-0.001291,0.000039
28,-0.225822,0.003293,-0.001309,0.000022
30,-0.227217,0.003327,-0.001318,0.000021
32,-0.227677,0.003291,-0.001298,0.000055
34,-0.228001,0.003167,-0.001290,0.000039
36,-0.228192,0.003161,-0.001325,0.000044
38,-0.228217,0.003189,-0.001304,0.000025
40,-0.228174,0.003252,-0.001277,0.000011
41,-0.228174,0.003252,-0.001277,0.000011


==> csv_tikz/pythia6.9b/memorization/combined_text.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,541.0000,0.0000,541.0000,0.0000
2,96.3333,1.6997,545.6667,2.8674
4,71.6667,0.4714,535.6667,0.4714
6,59.6667,2.4944,533.6667,1.6997
8,52.0000,2.1602,538.3333,0.9428
10,47.3333,3.7712,537.3333,3.3993
12,42.0000,6.9761,537.0000,1.4142
14,41.3333,0.4714,540.0000,3.5590
16,36.6667,3.3993,534.3333,6.5490
18,37.3333,4.7842,538.3333,2.0548
20,35.0000,2.9439,535.3333,1.6997
22,37.6667,4.6428,539.0000,0.8165
24,36.3333,2.8674,537.0000,2.9439
26,35.3333,5.1854,540.6667,5.4365
28,33.3333,3.3993,537.3333,2.4944
30,38.0000,2.1602,532.6667,1.6997
32,36.0000,2.1602,537.6667,5.4365
34,33.6667,4.7140,539.0000,5.6569
36,34.0000,1.4142,539.6667,3.2998
38,36.3333,3.3993,544.0000,0.8165
40,34.0000,2.1602,539.0000,3.5590
41,34.0000,2.1602,539.0000,3.5590


==> csv_tikz/pythia6.9b/memorization/github.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s
0,2664.0000,0.0000,2664.0000,0.0000
2,1890.6667,9.1773,2648.3333,6.3421
4,1710.3333,22.2311,2639.0000,7.0711
6,1632.3333,15.6276,2644.3333,3.2998
8,1582.6667,8.7305,2644.3333,2.8674
10,1549.6667,23.1565,2642.3333,8.3400
12,1515.6667,11.0252,2639.0000,3.7417
14,1484.0000,12.0830,2639.3333,0.9428
16,1471.3333,17.2498,2646.6667,0.9428
18,1443.0000,18.8326,2644.3333,7.5865
20,1444.0000,11.2250,2644.6667,2.6247
22,1417.3333,16.9967,2641.0000,2.1602
24,1422.0000,20.3142,2639.0000,2.8284
26,1397.3333,22.0958,2643.3333,0.9428
28,1387.0000,16.3095,2640.3333,4.0277
30,1398.6667,30.0259,2641.0000,3.5590
32,1390.0000,18.8326,2643.3333,3.3993
34,1399.0000,18.8326,2640.3333,1.2472
36,1382.0000,18.4572,2645.0000,4.3205
38,1386.0000,21.2760,2641.6667,3.0912
40,1388.3333,18.1169,2641.6667,7.4087
41,1388.3333,18.1169,2641.6667,7.4087


==> csv_tikz/qwen_fewshot/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1422,0.1064,0.0569,0.2011,-0.1138,0.1450,-0.1706,0.2413
2,0.0284,0.0804,0.4266,0.0697,0.3413,0.0697,0.4835,0.2447
3,0.5404,0.0402,0.6542,0.2128,0.9101,0.2816,0.2844,0.5588
4,0.6542,0.1450,0.8532,0.3193,1.2230,0.2011,0.1706,0.3686
5,0.8532,0.1207,0.9101,0.1450,1.1945,0.0697,-0.0853,0.4351
6,0.9101,0.1609,1.0239,0.2413,1.5643,0.1064,0.0853,0.2787
7,0.9386,0.2413,0.9670,0.2816,1.5358,0.0697,0.1991,0.1064
8,0.9101,0.2816,0.9670,0.5229,1.5927,0.0402,0.0569,0.3837
9,0.9101,0.2128,0.9101,0.3837,1.7349,0.3437,0.2560,0.4351
10,0.9101,0.2900,0.9670,0.0804,1.8487,0.2638,0.0853,0.1393
11,0.9954,0.1064,1.0523,0.5229,1.9056,0.4082,0.3982,0.3437
12,0.9101,0.2638,0.7679,0.4351,1.8771,0.3620,0.4835,0.4022
13,1.0523,0.1450,0.7679,0.5530,1.6780,0.4533,0.4266,0.3620
14,1.0239,0.3193,0.7964,0.6283,1.8771,0.5024,0.4266,0.3193
15,0.8817,0.2900,0.9101,0.5925,1.5643,0.2128,0.4266,0.5260
16,0.9101,0.2128,1.0808,0.6087,1.8771,0.0697,0.5688,0.2638
17,0.9670,0.2011,1.0808,0.5925,1.7349,0.0402,0.6257,0.3837
18,0.9954,0.2900,1.3083,0.5588,1.9056,0.1609,0.4835,0.2239
19,1.0808,0.3837,1.2799,0.4568,1.7634,0.0804,0.8532,0.4877
20,0.9954,0.3837,1.3652,0.3879,1.6780,0.1064,0.5973,0.1393
21,1.3936,0.3506,1.1377,0.6244,1.9625,0.1207,0.7964,0.2447
22,1.1661,0.3141,1.3083,0.4199,2.0478,0.1843,0.5119,0.2090
23,1.3652,0.3193,1.3367,0.7674,2.1615,0.1064,0.6257,0.3437
24,1.3083,0.4257,1.4221,0.6473,1.9625,0.0697,0.5688,0.2447
25,1.4221,0.5229,1.3367,0.6585,2.0193,0.0402,0.5404,0.2447
26,1.1661,0.5040,1.4790,0.6321,2.1047,0.0402,0.5688,0.1450
27,1.5358,0.5441,1.2230,0.7150,2.2184,0.0697,0.5404,0.2816
28,1.3367,0.6244,1.4505,0.6192,2.4175,0.2239,0.6826,0.1843
29,1.2230,0.6436,1.3083,0.8513,1.9625,0.0697,0.8248,0.2638
30,1.1945,0.5441,1.2799,0.7373,2.2184,0.2787,0.6542,0.4199
31,1.2799,0.6033,1.2514,0.6321,2.0193,0.2128,0.8817,0.1064
32,1.3936,0.6585,1.4221,0.4639,2.1047,0.0804,0.7110,0.1450
33,1.3367,0.5801,1.5358,0.8561,2.1331,0.1843,0.5973,0.3483
34,1.5074,0.5925,1.3652,0.9216,1.9340,0.0402,0.5404,0.1450
35,1.2514,0.6694,1.4221,0.8766,2.2469,0.1450,0.4835,0.2011
36,1.3936,0.6473,1.3652,0.5260,1.9909,0.2128,0.6826,0.1843
37,1.4505,0.5702,1.5074,0.8711,2.1331,0.1207,0.5973,0.2512
38,1.1092,0.5573,1.3936,0.8513,2.1047,0.1450,0.6257,0.1609
39,1.3652,0.3620,1.3083,0.7514,2.3322,0.0804,0.8248,0.2239
40,0.8106,0.0427,1.4221,0.6585,2.1900,0.1753,0.7395,0.1609


==> csv_tikz/qwen_fewshot/gsm8k.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.6823,0.1238,0.0758,0.6097,-0.2527,0.7040,0.4549,0.1638
2,0.3791,0.5361,1.5416,0.6201,-0.7834,0.6076,2.5524,1.4548
3,0.2527,0.0946,2.8052,0.5970,-0.4296,0.4122,1.6932,1.6027
4,-0.1011,0.4348,2.0723,0.1787,0.1769,0.6677,1.5416,0.6619
5,0.2527,0.4728,1.2889,0.2837,0.3538,0.6819,1.2383,0.6619
6,-0.3285,0.6201,0.8087,0.2344,-0.0505,0.7565,0.8340,0.5289
7,-0.8087,1.0309,0.7329,0.4122,-0.3791,0.5571,1.1120,0.2502
8,-0.3285,0.2859,1.0361,0.5752,0.6571,1.0026,0.9856,0.3095
9,-1.0867,0.6561,1.2889,0.2232,0.6318,1.0870,1.3141,0.1787
10,-0.7834,0.7385,1.1625,0.6107,0.4296,1.0216,1.7437,0.1638
11,-1.4405,0.2476,0.8592,0.8359,0.2527,0.3409,1.7437,0.2232
12,-1.0614,0.2144,-0.2274,0.8047,0.0505,0.6443,1.2636,0.4392
13,-1.9712,0.1638,-0.1516,0.9119,0.1264,0.7488,1.3141,0.6958
14,-1.2889,0.3276,-0.1769,0.7565,-0.1516,0.8374,1.5163,0.6282
15,-1.6427,0.3731,-0.1264,1.0584,-0.1264,0.7148,1.8196,0.5502
16,-1.7185,0.6847,-0.6823,0.6551,0.2527,0.4646,1.5163,0.5905
17,-1.8196,0.5571,-0.4549,0.5361,-0.2274,0.7607,1.9965,0.6502
18,-1.6679,1.0793,-0.7329,0.7437,-0.7329,0.8173,1.5416,0.2174
19,-1.4658,1.4977,-0.7582,1.1296,-0.2527,0.6262,1.9712,0.8992
20,-1.7185,0.9930,-0.1769,0.9911,-0.6065,0.5905,1.6679,1.2881
21,-2.0470,0.9244,-0.2022,1.0178,0.2022,0.8935,2.0723,1.3078
22,-1.5668,0.8540,-0.2274,0.9729,-0.7834,1.1945,1.7690,0.9597
23,-2.5019,1.0523,-0.3791,0.6522,-0.2022,1.1437,1.7437,1.1955
24,-1.7185,0.8359,-0.1011,0.8243,-0.9098,0.9962,1.5163,1.8735
25,-1.7690,0.8055,-0.0758,0.4674,-1.0109,1.0026,1.4658,1.4309
26,-2.8052,0.7903,-0.6571,0.8540,-1.0109,1.3984,1.5416,2.0775
27,-2.1228,1.1955,-0.4549,0.7756,-0.8087,1.8262,1.4405,2.0183
28,-2.1228,0.8047,-0.7076,0.6619,-1.3899,1.2841,1.1120,1.4861
29,-1.9459,1.2104,-0.8845,1.1652,-1.2130,1.0228,0.8087,2.2253
30,-1.6427,0.9374,-0.7329,0.7690,-0.8087,0.9063,1.1372,2.1074
31,-2.2745,0.8047,-0.9856,0.9119,-0.7834,1.0817,0.8592,1.1896
32,-1.6932,0.7887,-0.6065,0.9285,-1.2636,0.7385,1.1120,1.7751
33,-1.8954,1.2970,-0.7582,0.8577,-0.8592,1.4066,1.2889,1.2427
34,-2.1481,0.7984,-0.8592,0.5583,-1.6679,1.2381,0.8340,1.7432
35,-2.7546,0.8450,-0.9098,0.1238,-0.8592,1.3453,0.5812,1.8790
36,-1.8448,0.5548,-0.6318,0.6502,-0.9856,1.0523,1.1625,1.6775
37,-2.4008,0.8540,-0.2274,0.8510,-1.4405,1.4398,0.7834,1.5810
38,-1.5921,0.6282,-0.7076,1.0674,-0.7329,1.2706,1.3647,1.3233
39,-2.3250,0.6819,-0.7582,0.1238,-1.3394,1.2782,0.9603,1.3915
40,-2.0470,1.2427,-0.2274,0.8374,-0.5560,1.2072,0.8592,1.9352


==> csv_tikz/qwen_fewshot/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.1394,0.0081,0.1494,0.0215,0.1228,0.0329,0.1062,0.0261
2,0.1560,0.0448,0.1361,0.0047,0.0299,0.0453,0.0432,0.1218
3,0.1992,0.0508,-0.0830,0.0308,-0.0730,0.0169,-0.1361,0.1949
4,0.2656,0.0814,-0.0398,0.0569,-0.0398,0.0508,-0.1859,0.2033
5,0.2357,0.0169,0.0299,0.0453,0.0498,0.0430,-0.1527,0.2122
6,0.3220,0.0094,0.1593,0.0569,0.2091,0.0645,-0.1859,0.2227
7,0.3319,0.0942,0.2191,0.0282,0.4083,0.0430,-0.1759,0.2045
8,0.4548,0.0541,0.4249,0.0169,0.4880,0.0784,-0.2025,0.1890
9,0.5245,0.1023,0.5311,0.0047,0.6705,0.0781,-0.1261,0.1504
10,0.6041,0.0942,0.5942,0.0235,0.8000,0.0834,-0.0863,0.1590
11,0.7170,0.1198,0.7303,0.0814,1.0124,0.1176,0.0531,0.1185
12,0.8597,0.0553,0.7734,0.0970,1.0854,0.0916,0.0033,0.0448
13,0.8664,0.0986,0.7933,0.1302,1.2381,0.0790,0.1129,0.0577
14,0.9958,0.1153,0.9394,0.0329,1.3510,0.0490,0.1992,0.0999
15,0.9759,0.0453,0.9925,0.0980,1.5136,0.0695,0.1627,0.0621
16,1.0954,0.0879,1.0688,0.1179,1.5302,0.1271,0.2224,0.1080
17,1.1585,0.0497,1.1153,0.1076,1.6929,0.1076,0.2821,0.1573
18,1.2415,0.0124,1.2149,0.1570,1.7427,0.0569,0.2921,0.1714
19,1.3477,0.0751,1.3045,0.0905,1.8788,0.0942,0.3120,0.2067
20,1.4107,0.1104,1.3775,0.1302,1.9651,0.1045,0.3220,0.2500
21,1.5037,0.0635,1.4107,0.0935,1.9418,0.0825,0.3485,0.2468
22,1.4937,0.1066,1.4273,0.1322,1.9916,0.0354,0.3718,0.2509
23,1.6199,0.0657,1.5767,0.1432,2.0912,0.0879,0.4149,0.2936
24,1.5999,0.0261,1.5966,0.1185,2.1510,0.0373,0.4016,0.2983
25,1.6564,0.0401,1.5734,0.0916,2.2074,0.0616,0.4780,0.3136
26,1.5966,0.0553,1.5999,0.1139,2.2804,0.0650,0.4481,0.2749
27,1.6995,0.0755,1.7626,0.1783,2.2174,0.0662,0.4315,0.3756
28,1.6464,0.0814,1.7327,0.1252,2.2738,0.0124,0.4913,0.2981
29,1.7858,0.1185,1.7726,0.1127,2.2970,0.0942,0.5112,0.3154
30,1.7028,0.1198,1.7991,0.1645,2.3136,0.0652,0.4979,0.2910
31,1.7626,0.0784,1.7925,0.1387,2.4032,0.0286,0.5278,0.3529
32,1.7593,0.1314,1.8456,0.1647,2.3767,0.0657,0.4680,0.3312
33,1.7825,0.0709,1.8290,0.1010,2.3667,0.0599,0.4315,0.3910
34,1.7925,0.0745,1.8655,0.1297,2.4198,0.0825,0.5145,0.4206
35,1.7726,0.0422,1.8589,0.1364,2.3933,0.1352,0.4979,0.3803
36,1.8190,0.0541,1.8622,0.1118,2.4464,0.0677,0.5344,0.4688
37,1.8057,0.1045,1.8655,0.0970,2.3302,0.0635,0.5112,0.3444
38,1.8489,0.0541,1.8921,0.0999,2.4032,0.0541,0.5211,0.3828
39,1.8456,0.0682,1.9120,0.1198,2.4431,0.0610,0.5643,0.3740
40,1.7327,0.0398,1.8522,0.2213,2.4530,0.0877,0.5079,0.4436


==> csv_tikz/qwen_fewshot/minerva_math.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1733,0.1268,-0.0467,0.2660,-0.2600,0.1071,-0.4133,0.1464
2,-0.2333,0.0618,0.5000,0.1657,-0.1400,0.1424,0.8133,0.3206
3,-0.3200,0.2142,1.1733,0.1636,0.1267,0.0822,0.6933,0.6296
4,-0.5933,0.1636,1.0800,0.1143,0.2867,0.1857,0.1867,0.2042
5,-0.5000,0.2903,0.6667,0.1320,0.1800,0.2628,0.3600,0.3677
6,-0.5400,0.0993,0.9200,0.1705,0.3533,0.2877,0.4133,0.4506
7,-0.3267,0.1204,0.5133,0.1473,0.7133,0.2229,0.3533,0.1226
8,-0.4133,0.2081,0.4533,0.1644,0.5600,0.3648,0.2600,0.3303
9,-0.3733,0.1482,0.4200,0.1925,0.4933,0.1482,0.5667,0.5209
10,-0.4800,0.1960,0.3133,0.1204,0.6000,0.2535,0.6600,0.0980
11,-0.6800,0.1497,0.2467,0.2311,0.8533,0.2081,0.6600,0.3699
12,-0.6333,0.1226,-0.0067,0.3813,0.7267,0.2317,0.3600,0.0653
13,-0.7267,0.0340,0.0000,0.1766,0.5667,0.1996,0.7333,0.3526
14,-0.5333,0.3126,-0.1733,0.3206,0.9000,0.2551,0.7533,0.4538
15,-0.8200,0.4418,0.0467,0.2614,0.6200,0.1883,0.7267,0.2363
16,-0.3333,0.2904,-0.0733,0.1268,0.4933,0.1464,0.9133,0.1482
17,-0.5533,0.3838,0.0000,0.2286,0.6467,0.4532,0.7400,0.5238
18,-0.6867,0.2754,-0.1733,0.1112,0.5467,0.4473,0.7200,0.1980
19,-0.6667,0.2217,-0.0133,0.1761,0.5333,0.2604,0.7267,0.5681
20,-0.9200,0.3533,-0.2600,0.4079,0.0333,0.4212,0.8733,0.4521
21,-0.3800,0.3476,-0.3800,0.2688,0.4867,0.1427,0.8467,0.3492
22,-0.7267,0.5471,-0.6600,0.3805,0.1667,0.3304,0.7667,0.4759
23,-0.6667,0.3243,-0.1267,0.2042,-0.0333,0.7423,0.7467,0.7156
24,-0.6867,0.1806,-0.6400,0.2698,0.1600,0.3544,0.8133,0.5312
25,-0.6667,0.3332,-0.6933,0.1517,0.0467,0.5045,0.6733,0.4358
26,-0.8200,0.3187,-0.4667,0.2563,0.1000,0.5436,0.5733,0.5992
27,-0.7467,0.3091,-0.7067,0.1320,-0.0267,0.6726,0.5933,0.4203
28,-0.8667,0.2205,-0.6400,0.3111,-0.1000,0.5233,0.7267,0.5480
29,-0.6667,0.1159,-1.0333,0.3879,0.1533,0.6600,0.8333,0.3981
30,-0.5933,0.2941,-0.8133,0.2100,0.0867,0.6240,0.7133,0.3549
31,-0.9800,0.2546,-0.6733,0.2500,-0.1533,0.6176,0.5000,0.5581
32,-0.8467,0.3138,-0.6200,0.3536,-0.2333,0.5310,0.4400,0.7435
33,-0.9800,0.2406,-0.5000,0.0816,-0.0400,0.6002,0.7933,0.7204
34,-1.0733,0.2042,-1.0133,0.2168,-0.1333,0.4851,0.5867,0.5866
35,-0.7933,0.4576,-0.7267,0.3761,0.2267,0.6984,0.6667,0.6479
36,-0.7800,0.4293,-0.7400,0.0993,-0.0267,0.7601,0.7267,0.3511
37,-1.0667,0.1427,-0.7200,0.1131,-0.1000,0.8928,0.5667,0.6565
38,-0.8600,0.5233,-0.7200,0.2628,0.0467,0.8067,0.9533,0.5639
39,-0.9600,0.1883,-0.8933,0.0660,-0.0200,0.6790,0.7533,0.6575
40,-0.8333,0.0822,-0.7800,0.1400,-0.1400,0.8094,0.8667,0.4386


==> csv_tikz/qwen_other/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.2275,0.2239,0.0853,0.1393,0.0000,0.0000,0.0569,0.2900,0.0284,0.0804,-0.0569,0.2239
2,0.1991,0.2011,-0.2275,0.0402,0.1138,0.0804,0.1706,0.0697,0.1138,0.1450,-0.2844,0.1064
3,0.9670,0.1609,0.2844,0.1064,0.1138,0.1450,-0.1706,0.0697,-0.8532,0.0000,-0.8248,0.0804
4,1.4221,0.4257,1.4505,0.0697,0.3413,0.0000,-0.0569,0.0402,-1.4221,0.1450,-1.3083,0.0804
5,1.9625,0.3037,1.8487,0.1450,0.1422,0.2900,0.3982,0.2239,-0.8248,0.2239,-1.1661,0.2816
6,2.3322,0.2816,1.6780,0.1753,0.1422,0.1450,-0.1706,0.1207,-0.8817,0.2447,-0.9386,0.1843
7,2.2184,0.4238,1.7918,0.3620,0.0284,0.0804,0.0853,0.1843,-0.9954,0.2816,-0.7964,0.0804
8,2.0193,0.6244,1.5927,0.2638,0.0000,0.1207,-0.1706,0.0697,-1.2514,0.1753,-0.6542,0.0804
9,2.0478,0.4877,1.3936,0.1064,0.0569,0.1450,-0.2560,0.1843,-1.0239,0.2512,-0.7395,0.0402
10,1.9056,0.6283,1.6780,0.2128,-0.1138,0.1064,-0.1706,0.2787,-1.1092,0.3620,-0.3982,0.4479
11,2.3322,0.7768,1.3936,0.2816,0.1138,0.0402,-0.3129,0.3141,-1.1661,0.2239,-0.4266,0.1843
12,2.1331,0.5024,1.7065,0.2512,0.2275,0.0804,-0.1991,0.3575,-0.9954,0.1753,-0.2275,0.1609
13,2.1615,0.7642,1.5358,0.4568,0.2844,0.1450,-0.3697,0.3141,-0.9386,0.2090,-0.0569,0.1609
14,2.2184,0.5441,1.7065,0.4180,-0.0569,0.1450,-0.3697,0.3506,-0.9386,0.4827,-0.2844,0.2128
15,2.0762,0.4943,1.3083,0.4893,0.0284,0.1450,-0.4835,0.3837,-0.7964,0.1609,-0.1991,0.2011
16,2.1331,0.4827,1.3083,0.5674,0.1138,0.0402,-0.5119,0.3686,-0.8817,0.1450,0.2844,0.2011
17,1.9056,0.4082,1.2514,0.3575,0.0853,0.0000,-0.1991,0.3837,-0.7679,0.4568,0.2275,0.2447
18,2.0762,0.4639,1.2514,0.3292,0.0000,0.0697,-0.2844,0.3292,-0.6257,0.1753,0.2275,0.2128
19,2.0478,0.3879,1.1092,0.5702,-0.0000,0.1843,-0.3413,0.3483,-0.6826,0.3879,0.4835,0.0804
20,2.0193,0.4424,1.4221,0.5925,0.3413,0.1393,-0.3982,0.3575,-0.5973,0.2787,0.3697,0.2239
21,2.4175,0.6006,1.3367,0.2128,-0.0569,0.4257,-0.3982,0.3837,-0.6542,0.2900,0.6542,0.2128
22,2.5028,0.7048,1.4790,0.3837,-0.1138,0.1450,-0.1422,0.3961,-0.7964,0.3292,0.4266,0.1843
23,2.5313,0.8711,1.3083,0.4742,0.3129,0.1064,-0.2844,0.3437,-0.7964,0.2900,0.6826,0.2413
24,2.7304,0.8701,1.1945,0.3620,0.0853,0.1843,-0.4551,0.4199,-0.6826,0.3193,0.5973,0.1843
25,2.7873,0.7514,1.3083,0.2128,0.2560,0.3193,-0.4551,0.3437,-0.7964,0.0804,0.8248,0.1064
26,2.7304,0.8214,1.3936,0.2447,-0.1138,0.0402,-0.2275,0.3837,-0.6826,0.2413,0.7679,0.1393
27,2.8441,0.5411,1.3652,0.2512,0.0569,0.0402,-0.5119,0.4877,-0.5973,0.5441,0.6542,0.1064
28,3.0717,0.5573,1.2799,0.0000,0.0284,0.1064,-0.1991,0.3961,-0.6826,0.2787,0.5119,0.1207
29,2.9579,0.6321,1.2799,0.3037,0.0569,0.1450,-0.2275,0.2638,-0.7964,0.2128,0.4551,0.2128
30,3.0432,0.7449,1.2799,0.1843,-0.0284,0.2638,-0.3982,0.2011,-0.6542,0.5588,0.9101,0.3837
31,2.7588,0.7642,1.5643,0.3141,0.0284,0.1609,-0.3413,0.3879,-0.4266,0.4827,0.8817,0.1064
32,3.0148,0.5229,1.2514,0.2239,0.2275,0.0402,-0.3697,0.3437,-0.5404,0.5631,0.6257,0.3437
33,2.7019,0.8513,1.3083,0.3141,-0.0853,0.2512,-0.3129,0.1064,-0.3697,0.3837,0.6542,0.3506
34,2.8441,0.5275,1.2514,0.2900,0.0853,0.1843,-0.3982,0.3292,-0.3413,0.3193,0.8817,0.2816
35,2.7873,0.5801,1.2514,0.1753,-0.0284,0.0804,-0.3982,0.3141,-0.5119,0.4877,0.8248,0.4479
36,3.0432,0.6473,1.1377,0.0402,0.0284,0.1450,-0.1422,0.1450,-0.6826,0.3483,0.7679,0.4351
37,2.9295,0.7251,1.3367,0.0804,-0.0853,0.1843,-0.1991,0.2900,-0.4551,0.5321,0.7964,0.3437
38,2.9295,0.6436,1.3367,0.1064,0.0569,0.1609,-0.4266,0.3037,-0.6257,0.3292,0.7679,0.2090
39,2.5028,0.7674,1.3083,0.2128,0.0284,0.0804,-0.1422,0.2447,-0.4266,0.4827,0.9386,0.6073
40,2.7873,0.5801,1.3936,0.2239,0.0853,0.0697,-0.4551,0.3575,-0.3697,0.3837,0.6542,0.4479


==> csv_tikz/qwen_other/gsm8k.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.1011,0.5042,0.3033,0.1238,-0.4043,0.2502,0.3538,0.2577,-0.6823,0.3276,-0.1769,0.1430
2,-0.0253,0.2502,0.5560,0.1430,-0.2527,0.1891,-0.5560,0.1289,-2.2997,0.3520,-2.5777,0.2837
3,5.9388,0.5408,6.3179,0.3116,-0.3791,0.4674,-0.8845,0.2344,-2.5777,0.3276,-1.5668,0.2791
4,11.9282,0.3627,14.6576,0.5265,-0.6318,0.1891,0.1516,0.8328,-0.1769,0.2925,3.3611,0.5191
5,15.2135,1.1652,16.4771,0.4965,0.1011,0.3116,0.7329,0.8243,9.5021,1.1234,8.7945,1.2051
6,15.0114,1.1762,18.3725,0.2174,0.0253,0.1558,0.9351,0.6012,13.9247,0.8540,11.6502,1.1010
7,13.0907,0.8450,18.4230,0.5502,-0.0000,0.5361,2.7293,1.1794,14.5312,0.7690,11.9282,1.6752
8,11.0943,0.6323,18.6505,0.3866,0.0758,0.2232,3.5633,1.2641,14.9356,0.8189,11.5997,1.6130
9,8.9967,0.1891,18.2967,1.2293,-0.3538,0.3980,3.8918,1.1148,15.5673,0.2577,11.4733,1.4242
10,6.9497,0.1558,17.3616,1.6225,-0.4802,0.1891,3.9677,1.6146,15.4915,1.0475,11.2964,1.4870
11,5.1301,0.6262,16.7551,1.7465,-0.3285,0.3177,4.5994,1.4964,15.7190,0.5583,11.2712,1.8125
12,4.3973,1.3406,16.8057,2.0014,-0.6065,0.4289,4.6247,1.4792,16.1739,0.5948,10.7910,1.6146
13,2.9062,1.2025,15.8706,2.9313,-0.6065,0.4333,4.5742,1.7966,15.9717,1.0530,10.9679,1.9539
14,3.1590,1.5883,15.7190,3.6235,-0.2780,0.2502,4.1951,1.5192,15.8201,0.6262,10.8668,2.1766
15,1.9712,0.6097,15.0114,4.0606,-0.3538,0.1558,4.0687,0.9020,15.8706,0.4348,10.8921,2.9985
16,2.1734,1.1503,14.5312,3.6488,-0.4802,0.6819,3.4369,1.3929,15.6937,0.3866,10.4877,2.2840
17,1.0614,1.4278,14.4554,5.2007,-0.1769,0.6353,3.2853,1.6452,15.6432,0.3177,10.2603,2.6886
18,2.0975,1.3136,13.8489,5.2220,-0.3791,0.1072,3.1842,1.5201,15.0619,0.3409,10.4625,2.8415
19,0.8087,1.4121,13.0402,4.9881,-0.4296,0.0946,3.1842,1.8694,14.8597,0.7732,10.6646,2.5405
20,0.9856,0.9827,12.1809,5.1410,-0.1011,0.1289,3.1084,2.1453,14.9103,0.6443,11.0437,3.2387
21,0.5307,1.1810,11.1701,4.3129,0.1264,0.2577,2.8810,1.7032,14.9356,0.2837,10.8921,3.2144
22,0.0758,1.3320,10.3361,4.3642,-0.1264,0.1990,3.0073,2.1527,14.9608,0.8173,10.7910,3.1748
23,0.5812,1.6288,10.4877,4.2512,0.2022,0.2502,2.9568,1.9458,14.5059,0.6958,10.5888,3.7554
24,0.1264,1.3078,8.5671,3.7639,-0.1011,0.1289,2.5019,2.2753,14.4807,0.8776,10.6394,3.7143
25,0.2022,0.9374,8.8704,4.1952,0.0000,0.5502,2.5524,2.2408,14.6070,0.6819,10.5888,3.1077
26,0.5307,1.4596,8.9967,3.3176,0.0253,0.3116,2.7293,1.6851,13.8489,0.6819,10.6141,3.5888
27,0.4549,1.0303,8.7440,3.2857,-0.4296,0.4965,2.3755,1.7773,14.0258,0.7756,10.4372,3.7808
28,0.2527,1.3915,8.3144,3.2191,-0.2022,0.2925,3.0326,2.0268,13.2676,0.7139,11.0943,3.6488
29,0.3791,1.3938,8.0111,2.8565,-0.2780,0.1787,3.5380,2.5148,13.7225,0.4952,10.5888,3.5199
30,-0.0253,1.0905,7.5815,3.0634,0.0000,0.1238,3.1842,2.0744,13.7731,0.7121,10.7405,3.6754
31,0.0758,1.3434,8.2133,3.6843,-0.1769,0.4392,3.0326,2.6445,13.5203,0.5948,10.5888,3.5134
32,-0.1769,1.7024,7.7079,2.8518,-0.1516,0.2232,3.1337,2.6038,13.1413,1.2509,10.5636,3.7859
33,0.3033,2.0239,7.7584,3.1274,-0.0253,0.3054,3.1590,2.2184,13.6214,0.6323,10.4372,3.7676
34,0.1264,1.3929,7.8089,2.7877,-0.3033,0.3276,3.5380,2.3297,13.0402,0.8992,10.5636,3.9084
35,0.0253,1.2706,7.2782,2.8776,-0.2022,0.1891,3.6644,2.4049,12.7369,1.1262,10.8668,3.6288
36,0.0505,1.1685,8.0869,3.7965,-0.3033,0.2837,3.2600,2.4520,13.2676,1.3661,10.5130,4.0932
37,0.1516,1.4021,7.5815,2.9758,0.2274,0.0619,3.1590,2.0252,13.0149,0.9617,10.9679,3.7574
38,-0.1769,1.3019,7.9100,3.2816,-0.4802,0.1289,3.5128,1.9860,13.0655,0.7838,11.4228,3.9318
39,0.6571,1.5293,7.9100,3.4767,-0.6065,0.5067,3.3106,2.2011,13.1918,0.6097,11.0690,4.1952
40,-0.3033,1.5326,7.4299,2.7966,-0.8087,0.2791,3.0831,2.3082,12.6611,1.5574,10.6899,3.9849


==> csv_tikz/qwen_other/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0199,0.0704,-0.0100,0.0569,-0.0000,0.0000,0.0100,0.0373,-0.0631,0.0169,-0.0564,0.0935
2,-0.0564,0.0261,-0.1461,0.0755,-0.0066,0.0205,-0.1494,0.0354,-0.3153,0.0541,-0.3884,0.0430
3,-0.1361,0.0248,-0.5975,0.0704,0.0166,0.0367,-0.5809,0.0401,-1.1352,0.0354,-1.0622,0.0261
4,-0.1162,0.0286,-1.0390,0.0738,-0.0033,0.0339,-1.0489,0.0308,-1.6829,0.0430,-1.5369,0.0729
5,-0.0166,0.0610,-1.2415,0.0339,-0.0232,0.0384,-1.4008,0.0188,-1.8655,0.0401,-1.7128,0.0293
6,0.1228,0.1218,-1.2547,0.0709,-0.0166,0.0261,-1.4804,0.0541,-1.9219,0.0905,-1.7925,0.0488
7,0.2058,0.1421,-1.2016,0.0571,0.0199,0.0081,-1.5103,0.1030,-1.8456,0.0308,-1.8024,0.0989
8,0.3485,0.1278,-1.0522,0.0286,0.0033,0.0169,-1.4539,0.0081,-1.7858,0.0869,-1.7560,0.0657
9,0.5245,0.0818,-0.9759,0.0354,-0.0033,0.0286,-1.3809,0.0657,-1.7261,0.0599,-1.6863,0.0476
10,0.6207,0.0892,-0.8763,0.0745,0.0033,0.0682,-1.3377,0.0384,-1.6630,0.0407,-1.6132,0.0776
11,0.6838,0.1879,-0.6971,0.0776,-0.0066,0.0417,-1.2879,0.0970,-1.6199,0.0329,-1.5236,0.0776
12,0.8498,0.1017,-0.5543,0.0942,0.0763,0.0553,-1.2315,0.0047,-1.5136,0.0354,-1.3809,0.1142
13,0.8929,0.1526,-0.4680,0.1066,-0.0100,0.0422,-1.1054,0.0354,-1.4639,0.1490,-1.4174,0.0462
14,1.0522,0.0738,-0.3784,0.0354,-0.0066,0.0610,-1.0323,0.0124,-1.5269,0.1061,-1.2016,0.0169
15,1.0821,0.1458,-0.2821,0.0588,-0.0100,0.0373,-0.8431,0.1245,-1.4008,0.1250,-1.1551,0.1230
16,1.1784,0.1151,-0.2124,0.0367,0.0066,0.0261,-0.7635,0.0862,-1.2580,0.1139,-1.1386,0.0738
17,1.3112,0.0417,-0.0730,0.0497,0.0133,0.0896,-0.7137,0.0652,-1.2680,0.1999,-1.0622,0.1464
18,1.3875,0.0834,-0.0166,0.0854,0.0133,0.0308,-0.5411,0.0205,-1.1153,0.1368,-1.0390,0.1092
19,1.4373,0.0286,0.0498,0.0645,-0.0033,0.0094,-0.5112,0.0577,-1.0854,0.1551,-0.9327,0.1402
20,1.5701,0.1154,0.2224,0.0610,-0.0432,0.0409,-0.4913,0.0205,-1.0888,0.1185,-0.8796,0.0877
21,1.5734,0.1506,0.2755,0.0949,-0.0996,0.0215,-0.3452,0.0939,-0.9394,0.1361,-0.7801,0.0877
22,1.7062,0.1030,0.4050,0.0970,-0.0863,0.0248,-0.3220,0.1061,-0.9991,0.0892,-0.7369,0.1038
23,1.6962,0.2091,0.3950,0.0469,-0.0863,0.0692,-0.2556,0.1017,-0.9493,0.1522,-0.7203,0.0953
24,1.7593,0.2080,0.5411,0.0977,-0.1029,0.0124,-0.1593,0.1387,-0.9095,0.1437,-0.7502,0.0261
25,1.8389,0.1789,0.5709,0.1010,-0.0697,0.0916,-0.0631,0.0970,-0.8332,0.2292,-0.7004,0.1302
26,1.9153,0.1511,0.5411,0.1107,-0.1195,0.0293,-0.0531,0.0869,-0.8099,0.0516,-0.7535,0.0892
27,1.8589,0.2390,0.6639,0.1142,-0.0929,0.0616,0.0498,0.1425,-0.7801,0.1104,-0.7170,0.1173
28,1.9651,0.1890,0.7469,0.1138,-0.1992,0.0732,0.0432,0.0953,-0.7103,0.1263,-0.5942,0.0553
29,2.0182,0.1271,0.7502,0.1110,-0.1228,0.0047,0.0332,0.0662,-0.7336,0.1594,-0.6904,0.0710
30,2.1045,0.1586,0.7701,0.1885,-0.1228,0.0448,0.0664,0.1004,-0.6373,0.1704,-0.6340,0.0329
31,2.0779,0.2045,0.7801,0.1352,-0.0631,0.0248,0.0896,0.0569,-0.6871,0.1343,-0.5610,0.1179
32,2.0414,0.2253,0.8265,0.1713,-0.0797,0.0569,0.1826,0.1385,-0.6672,0.1479,-0.5178,0.0857
33,2.0779,0.1679,0.8863,0.1382,-0.1593,0.0354,0.1660,0.1139,-0.6473,0.1038,-0.5510,0.0682
34,2.0846,0.1645,0.9195,0.1023,-0.1892,0.0373,0.1394,0.0813,-0.6904,0.1718,-0.6074,0.0215
35,2.0945,0.1725,0.8996,0.1804,-0.1195,0.0141,0.1892,0.1066,-0.6639,0.1691,-0.5377,0.1063
36,2.1178,0.1739,0.9128,0.0977,-0.0963,0.0662,0.1195,0.0695,-0.6639,0.1871,-0.5444,0.0329
37,2.0846,0.2357,0.8962,0.1506,-0.0996,0.0354,0.1427,0.0877,-0.6074,0.1816,-0.5610,0.0188
38,2.0813,0.1761,0.9294,0.1342,-0.1029,0.0124,0.1593,0.0666,-0.7004,0.1586,-0.5377,0.0430
39,2.1111,0.1230,0.9162,0.2294,-0.0697,0.0905,0.1759,0.0692,-0.6406,0.1352,-0.5377,0.0938
40,2.0281,0.1894,0.9427,0.1083,-0.1228,0.0599,0.1693,0.0430,-0.6406,0.2561,-0.5477,0.1278


==> csv_tikz/qwen_other/humaneval_1.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.2337,0.3986,-1.6057,0.3201,-0.0407,0.2917,-0.9451,0.6970,0.3150,0.2073,-0.7215,0.4599
2,-0.7825,0.0626,-2.0528,0.2456,0.2642,0.0575,-0.4980,0.2353,-1.0264,0.4234,-2.0224,1.0376
3,-1.0569,0.2117,-2.9065,0.1748,-0.3862,0.4599,-1.8191,0.5834,-3.0386,0.3201,-3.9533,0.1600
4,-0.7215,0.3891,-3.0488,0.1317,-0.3252,0.3802,-1.4533,0.4146,-4.6646,0.6036,-7.1037,0.5053
5,-0.5894,0.1277,-3.0691,0.2831,-0.0203,0.3001,-2.8150,0.3315,-5.1931,0.5749,-6.8394,0.2506
6,-0.2642,0.1694,-3.6789,0.5940,-0.7724,0.1036,-2.3882,0.4987,-5.6199,0.5596,-7.6728,0.6723
7,0.0203,0.3042,-2.8455,0.6994,-0.3659,0.1795,-2.5508,0.2012,-6.1077,0.1748,-7.8963,0.6472
8,0.3455,0.2012,-3.2927,0.5245,-0.4472,0.2245,-1.8394,0.7289,-5.9248,0.4234,-7.7337,0.6185
9,0.2846,0.4385,-3.5163,0.6498,0.0000,0.2634,-2.4695,0.3485,-5.5183,0.5477,-7.7744,0.3952
10,0.2744,0.5385,-2.6423,0.1748,-0.5081,0.0760,-2.1443,1.0011,-6.1890,0.2987,-7.5305,0.7825
11,0.7215,0.2418,-2.8455,0.6265,-0.3455,0.3239,-2.0224,0.7151,-5.6606,0.2506,-7.2663,0.4518
12,1.0467,0.7285,-2.3577,0.4784,-0.0610,0.7058,-1.6159,0.3028,-5.9858,0.3001,-7.8760,0.5085
13,0.9350,0.4699,-1.8699,0.1885,-1.0366,0.4903,-1.3923,0.5813,-5.5589,0.3737,-7.5102,0.4599
14,0.8841,0.7571,-2.5000,0.6510,-0.5081,0.9411,-1.3923,0.5323,-5.8232,0.4340,-7.5915,0.7518
15,0.8943,0.5678,-2.7033,0.9760,-0.1220,0.2170,-1.2703,0.6976,-5.1118,0.4055,-7.6321,1.0471
16,1.1484,0.7255,-2.5000,0.9995,-0.5691,0.3602,-1.2297,0.4599,-5.0711,0.3770,-7.3476,0.4425
17,1.2703,0.8753,-2.0122,1.1210,-0.1016,0.6630,-1.5955,0.8002,-4.9492,0.3497,-7.7134,0.6510
18,0.9959,0.1901,-2.1545,1.3100,-0.6504,0.4732,-0.5386,0.9824,-5.8435,0.3602,-7.8557,0.6084
19,1.0772,0.8802,-2.7439,1.3200,-0.4472,0.6421,-1.0061,0.7777,-4.9492,0.2917,-6.9817,0.3109
20,1.4024,0.6439,-2.4797,0.8585,-0.5894,0.1885,-1.3110,0.3590,-4.9695,0.2634,-7.1850,0.5036
21,1.5447,0.9735,-2.6626,1.0647,-0.9553,0.3770,-1.1280,0.6698,-4.8679,0.1748,-7.5915,0.7825
22,1.1992,1.3572,-1.7886,1.7548,-0.3252,0.2742,-1.5955,0.7621,-4.6443,0.4055,-7.7947,0.7340
23,0.9045,0.8983,-2.0732,1.0805,-1.3821,0.1885,-1.2907,0.5277,-5.1321,0.5507,-7.1443,0.5940
24,1.1280,0.8910,-2.1951,1.3878,-1.0569,0.7621,-1.4329,0.7058,-4.6646,0.8286,-7.3476,0.1795
25,0.5081,0.5568,-1.6260,0.8742,-0.7724,0.1437,-0.8028,0.3532,-4.5224,0.3737,-6.9207,0.6970
26,0.9858,0.7457,-1.7480,0.8276,-0.8943,0.3042,-0.7825,0.3737,-5.2337,0.3315,-7.0224,0.1748
27,1.3821,0.6479,-1.9715,0.8110,-0.3659,0.1795,-0.5793,0.8226,-4.1768,0.5655,-6.9411,0.7255
28,0.6911,0.6837,-2.6016,0.8570,-0.5894,0.3389,-0.4573,0.2634,-5.1118,0.5662,-7.3069,0.2742
29,1.0569,0.5433,-2.1341,0.8850,-0.7927,0.3449,-0.7825,0.6976,-4.4207,0.0996,-7.3069,0.5230
30,1.0061,1.0357,-2.0528,0.6796,-0.4065,0.3737,-0.9858,0.5834,-4.4411,0.4055,-7.2866,0.3952
31,0.3150,0.8914,-2.4390,1.2800,-0.9146,0.2170,-0.4167,1.2450,-5.1118,0.2456,-6.9207,0.3888
32,0.9045,1.0307,-1.8496,1.2035,-0.8130,0.3315,-0.6199,0.6796,-4.2988,0.7023,-6.6768,0.3952
33,0.7622,0.9089,-2.6220,0.9459,-0.9959,0.4518,-1.1484,0.3389,-4.3598,0.6529,-6.7785,0.3770
34,1.0874,1.2467,-2.3171,0.8850,-0.7317,0.4481,-0.7825,0.6084,-4.4004,0.3532,-7.0020,0.2245
35,1.0772,1.0253,-2.4390,1.3172,-1.3618,0.2073,-0.8435,0.6343,-4.9289,0.7909,-6.7581,0.4350
36,0.6402,0.7628,-1.9715,0.9131,-0.8740,0.2245,-0.2744,0.5174,-4.2378,0.4075,-6.9817,0.4254
37,1.3516,0.7850,-2.2561,0.9945,-0.9350,0.0287,-0.7215,1.1764,-4.6240,0.6304,-7.0020,0.1521
38,0.8028,0.8265,-2.5407,1.5762,-0.6504,0.8186,-1.0874,1.1594,-4.7866,0.3888,-7.1646,0.1991
39,0.8435,0.9681,-2.0732,0.9718,-0.9350,0.8425,-0.8841,0.7368,-4.1768,0.3109,-6.8801,0.6723
40,0.4268,1.0599,-1.6768,0.5793,-0.8130,0.3389,-0.8638,0.3389,-4.6037,0.3590,-7.2053,0.2245


==> csv_tikz/qwen_other/minerva_math.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.1800,0.0909,0.1400,0.2046,-0.1867,0.1050,0.2000,0.1883,0.2133,0.2715,0.2933,0.0249
2,0.2533,0.2380,0.1667,0.1147,-0.0867,0.0573,0.2133,0.1652,-0.0733,0.0838,-1.3267,0.1482
3,0.1933,0.2068,0.2333,0.1996,0.0067,0.1586,-0.5867,0.1159,-2.0800,0.2628,-3.6467,0.1112
4,0.3200,0.2833,-0.3800,0.3217,-0.1733,0.0573,-0.7667,0.1652,-3.4133,0.1569,-5.6067,0.2594
5,0.2933,0.4911,-0.2867,0.0899,-0.1867,0.1408,-1.2733,0.0838,-4.4333,0.2923,-5.7467,0.1087
6,0.3600,0.3024,-0.3933,0.1464,-0.2133,0.2253,-1.4667,0.1893,-4.7067,0.2995,-5.9600,0.1470
7,0.3133,0.1799,0.1067,0.2100,-0.2467,0.1676,-1.8867,0.0660,-4.6933,0.0573,-5.7933,0.3316
8,0.3467,0.1700,-0.2133,0.3210,0.0267,0.0998,-2.1000,0.1818,-4.3133,0.2473,-6.0400,0.4833
9,0.3200,0.0909,-0.1267,0.5658,-0.2200,0.1275,-2.4533,0.2288,-4.1800,0.2040,-5.9133,0.4458
10,0.4867,0.1389,0.1000,0.1840,-0.0267,0.1247,-2.2267,0.0998,-4.2800,0.1497,-5.8600,0.3315
11,0.7800,0.0589,0.1000,0.2903,-0.2467,0.1761,-2.2133,0.3201,-4.4533,0.3226,-6.4600,0.4439
12,0.8867,0.3431,0.3067,0.3300,-0.1600,0.0993,-2.0067,0.0499,-4.2200,0.4121,-6.0467,0.5880
13,0.4533,0.0984,0.3467,0.4057,-0.0400,0.0432,-2.3467,0.3869,-4.4067,0.4458,-6.0400,0.5564
14,0.6800,0.1558,0.4933,0.3725,0.0400,0.1818,-2.1800,0.2123,-4.5467,0.2106,-6.2600,0.3851
15,0.5000,0.2944,0.4067,0.3065,-0.0533,0.1543,-2.5800,0.0980,-4.2533,0.4135,-6.2867,0.4538
16,0.6133,0.0573,0.0867,0.3511,-0.1000,0.2123,-2.4133,0.3682,-4.3267,0.3065,-6.3267,0.6900
17,0.6333,0.2839,0.2400,0.2449,-0.0600,0.0864,-2.4867,0.4576,-4.2600,0.2673,-6.2733,0.3210
18,0.3267,0.0525,0.1133,0.2811,-0.1200,0.2142,-2.4733,0.3243,-4.2267,0.5008,-6.5467,0.5809
19,0.4667,0.3523,0.1133,0.2193,-0.0600,0.1178,-2.4000,0.3351,-4.0867,0.4938,-6.4067,0.5066
20,0.5067,0.2695,0.3400,0.2406,-0.2000,0.0712,-2.7133,0.3714,-4.1533,0.3300,-6.3267,0.7032
21,0.6400,0.3422,0.1533,0.2042,-0.1067,0.0838,-2.8467,0.2782,-4.0333,0.4084,-6.5400,0.6719
22,0.6333,0.3288,0.3133,0.6351,-0.2800,0.1855,-2.8867,0.5679,-4.0933,0.2380,-6.5333,0.6403
23,0.5933,0.1652,-0.0067,0.1320,-0.2067,0.0680,-2.7200,0.4744,-3.8933,0.3827,-6.5533,0.6836
24,0.5200,0.1414,-0.0200,0.2903,-0.3667,0.2068,-2.8733,0.4762,-3.9933,0.3920,-6.5333,0.6535
25,0.6533,0.4410,-0.4667,0.2640,-0.1333,0.2068,-3.0067,0.5992,-3.8333,0.1636,-6.6200,0.4932
26,0.4333,0.0340,-0.3133,0.3785,-0.0733,0.2068,-2.8400,0.2998,-3.9133,0.2927,-6.7867,0.4425
27,0.4533,0.1181,-0.2400,0.6550,-0.2267,0.1914,-2.8467,0.5429,-3.7867,0.4873,-6.4733,0.7677
28,0.6400,0.2971,0.0133,0.5471,-0.1667,0.1857,-3.1133,0.3138,-4.0133,0.5050,-6.6000,0.5678
29,0.4200,0.1855,-0.2667,0.7349,0.1400,0.2903,-3.1800,0.6687,-3.8600,0.5115,-6.6333,0.4413
30,0.5800,0.3315,-0.3533,0.3332,-0.2000,0.1020,-3.1867,0.5855,-3.8467,0.4028,-6.6267,0.6512
31,0.4000,0.3262,-0.7400,0.3973,-0.1467,0.1879,-3.1933,0.6455,-3.9200,0.1766,-6.8000,0.7605
32,0.3667,0.0094,-0.2333,0.5206,-0.0467,0.1236,-3.1267,0.6696,-3.7667,0.2802,-6.8000,0.6203
33,0.3533,0.1159,-0.7267,0.3388,-0.2600,0.1296,-3.1467,0.5439,-3.9933,0.3689,-6.7600,0.6101
34,0.5400,0.3637,-0.5533,0.2424,-0.0467,0.0660,-3.1867,0.4829,-4.0200,0.2142,-6.6600,0.6629
35,0.2867,0.3598,-0.3400,0.2980,-0.1200,0.0864,-3.0600,0.5458,-3.7333,0.4196,-6.7667,0.6781
36,0.4933,0.2288,-0.7267,0.2877,0.1733,0.1806,-2.8867,0.7342,-3.9333,0.3352,-6.7267,0.6614
37,0.4000,0.1697,-0.5200,0.3767,-0.1067,0.2510,-3.0000,0.5813,-4.1067,0.5658,-6.5867,0.8240
38,0.4133,0.2604,-0.8467,0.5377,-0.1867,0.0998,-3.1733,0.4259,-4.0867,0.3974,-6.9200,0.7037
39,0.6867,0.2265,-0.5867,0.5008,0.1733,0.3598,-3.1000,0.6579,-4.1133,0.2125,-6.7733,0.6266
40,0.5600,0.1424,-0.6600,0.2971,-0.0533,0.0929,-3.0400,0.4348,-3.8733,0.2229,-6.8133,0.6836


==> csv_tikz/qwen_other/mmlu.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0356,0.0729,0.0855,0.1295,0.0000,0.0000,0.1733,0.0374,0.2089,0.1107,0.1543,0.0661
2,-0.0261,0.0638,0.0736,0.0661,0.2326,0.0287,0.1353,0.0590,0.0546,0.0121,-0.0570,0.1360
3,0.1780,0.1421,-0.0902,0.1379,0.2184,0.0574,-0.1116,0.1659,-0.3395,0.1445,-0.9282,0.1595
4,0.1472,0.0421,-0.1685,0.2663,0.1757,0.0220,-0.3751,0.0378,-0.8498,0.2507,-1.6854,0.1149
5,0.1496,0.2793,-0.1590,0.1659,0.2279,0.0655,-0.5721,0.0847,-1.3460,0.3867,-2.3145,0.1550
6,0.1947,0.0903,-0.1804,0.2539,0.1875,0.0374,-0.6979,0.1521,-1.7258,0.6012,-2.7869,0.3914
7,0.2326,0.3530,-0.1947,0.3489,0.1638,0.0403,-0.7264,0.2137,-1.5572,0.4642,-2.9127,0.3225
8,0.0736,0.2409,-0.3323,0.3301,0.1923,0.0419,-0.7525,0.2616,-1.7543,0.6048,-3.0338,0.2972
9,0.1448,0.3253,-0.2469,0.3112,0.1163,0.0089,-0.5911,0.1606,-1.9276,0.5965,-3.1477,0.3635
10,0.1044,0.3055,-0.3964,0.4168,0.1234,0.0540,-0.6314,0.0275,-1.9109,0.4863,-3.1240,0.4074
11,0.0736,0.2610,-0.3988,0.4688,0.2041,0.0452,-0.6884,0.0750,-1.9845,0.4536,-3.1287,0.3177
12,0.1187,0.2275,-0.3110,0.4392,0.1733,0.0736,-0.5697,0.0324,-1.9014,0.3828,-3.0433,0.3258
13,0.1258,0.2527,-0.3822,0.5124,0.1211,0.1411,-0.6670,0.1646,-1.9869,0.4532,-3.0504,0.4068
14,-0.0688,0.2683,-0.3513,0.3614,0.1448,0.0574,-0.5341,0.1132,-2.0937,0.4074,-3.0812,0.4271
15,0.0641,0.2469,-0.3228,0.4026,0.1448,0.0927,-0.6148,0.1364,-2.0059,0.4170,-3.0219,0.4621
16,0.0760,0.3150,-0.2872,0.3838,0.0902,0.0727,-0.5436,0.2031,-1.8706,0.3731,-2.9649,0.3860
17,0.0237,0.1554,-0.3442,0.3783,0.1519,0.0396,-0.4748,0.0452,-1.9893,0.3563,-2.8557,0.4904
18,-0.0285,0.2836,-0.3110,0.3549,0.2113,0.0605,-0.4771,0.0992,-1.9845,0.4021,-2.9198,0.5297
19,0.0237,0.1105,-0.4534,0.3655,0.1804,0.0643,-0.5056,0.1218,-2.0367,0.3353,-2.8320,0.4408
20,0.0119,0.2356,-0.4985,0.2675,0.1353,0.0604,-0.4795,0.1948,-1.9157,0.4862,-2.9127,0.4912
21,-0.0237,0.2056,-0.5341,0.2153,0.2160,0.0565,-0.4130,0.1662,-1.9632,0.3747,-2.8344,0.4737
22,-0.0237,0.2564,-0.5436,0.1916,0.2065,0.0936,-0.3608,0.1198,-1.9157,0.2951,-2.7513,0.4918
23,-0.0712,0.1341,-0.6528,0.1339,0.1709,0.0590,-0.4771,0.0291,-1.8563,0.2931,-2.7987,0.5241
24,-0.0285,0.2166,-0.4748,0.2330,0.2944,0.0638,-0.3632,0.1295,-1.8919,0.3858,-2.7987,0.5083
25,0.0285,0.1421,-0.6362,0.2040,0.2065,0.0868,-0.3988,0.1606,-1.9323,0.3341,-2.7655,0.4390
26,-0.0451,0.2555,-0.6148,0.1628,0.2089,0.0262,-0.3110,0.0605,-1.8184,0.3645,-2.8154,0.5183
27,-0.0499,0.1664,-0.5199,0.2303,0.2540,0.0484,-0.3751,0.0940,-1.8468,0.2855,-2.7560,0.4876
28,-0.0855,0.1600,-0.6006,0.1974,0.2136,0.0726,-0.4463,0.0374,-1.9299,0.3223,-2.7726,0.5230
29,-0.0071,0.2179,-0.6742,0.3056,0.2469,0.0977,-0.3252,0.2040,-1.8017,0.2291,-2.7180,0.5297
30,-0.0783,0.2759,-0.6030,0.1982,0.1780,0.0407,-0.3442,0.1113,-1.8730,0.4050,-2.6587,0.5553
31,-0.0760,0.1608,-0.6884,0.2511,0.2398,0.0298,-0.3846,0.1565,-1.8730,0.2524,-2.6967,0.4806
32,-0.0855,0.2014,-0.6528,0.2484,0.1685,0.0674,-0.4558,0.1583,-1.7922,0.2821,-2.6777,0.5295
33,-0.0451,0.2708,-0.7976,0.2822,0.1234,0.0178,-0.4890,0.1201,-1.9133,0.3879,-2.6872,0.4825
34,-0.1092,0.2081,-0.7335,0.2822,0.1092,0.0540,-0.4439,0.0847,-1.8421,0.2980,-2.6278,0.5379
35,-0.0855,0.2849,-0.6837,0.2045,0.1828,0.0436,-0.4107,0.0488,-1.8231,0.2824,-2.6160,0.5161
36,-0.0855,0.2551,-0.7596,0.3331,0.2113,0.0835,-0.4036,0.1961,-1.8943,0.3419,-2.6872,0.5114
37,-0.1567,0.2703,-0.7454,0.2580,0.0760,0.0942,-0.3798,0.1122,-1.9394,0.3071,-2.6706,0.6035
38,-0.0760,0.1556,-0.6955,0.2501,0.1970,0.1024,-0.4439,0.1698,-1.9038,0.3604,-2.5685,0.6733
39,-0.1614,0.2098,-0.7003,0.2614,0.1685,0.0674,-0.3964,0.1250,-1.8017,0.2983,-2.6112,0.5177
40,-0.0926,0.2418,-0.6528,0.2462,0.1733,0.1243,-0.4463,0.1396,-1.9465,0.2945,-2.7109,0.5710


==> csv_tikz/qwen_other/truthfulqa_mc2.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s,cfg4d,cfg4s,cfg5d,cfg5s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0131,0.0686,-0.0769,0.0110,0.0012,0.0009,-0.0682,0.0059,-0.0393,0.0599,-0.0984,0.0889
2,0.0621,0.0219,-0.0155,0.0334,-0.0655,0.0304,-0.1133,0.0626,0.0988,0.0750,0.0872,0.0168
3,0.2133,0.0144,0.3452,0.0661,-0.0951,0.0121,-0.3014,0.0744,-0.0753,0.0678,-0.3934,0.0316
4,0.3094,0.1031,0.2730,0.0260,-0.0325,0.0524,-0.4856,0.0460,-0.0050,0.0636,-0.6201,0.0338
5,0.4485,0.0406,0.3718,0.0715,-0.0569,0.0537,-0.3221,0.0893,0.0594,0.0385,-0.9671,0.0721
6,0.4402,0.0253,0.3507,0.0313,-0.0420,0.0288,-0.3210,0.1870,0.0680,0.1288,-1.0855,0.1141
7,0.4468,0.0195,0.4634,0.0813,-0.0559,0.0332,-0.2137,0.0808,-0.0015,0.2152,-1.1645,0.0847
8,0.6003,0.0105,0.4910,0.1881,-0.1240,0.0358,-0.1044,0.1499,-0.0345,0.1217,-1.2572,0.0889
9,0.5823,0.0087,0.4733,0.2061,-0.1354,0.0581,-0.0616,0.1866,-0.1062,0.1900,-1.2873,0.1928
10,0.6129,0.0885,0.4882,0.1981,-0.0792,0.0444,0.0031,0.3149,-0.1579,0.2216,-1.3829,0.1923
11,0.6242,0.0710,0.4591,0.2932,-0.1068,0.0384,0.0389,0.2430,-0.2210,0.2411,-1.4212,0.2082
12,0.6466,0.1134,0.4457,0.2820,-0.0689,0.0297,0.0230,0.2638,-0.2474,0.1940,-1.4883,0.2373
13,0.6362,0.0437,0.4273,0.3322,-0.0668,0.0452,0.0402,0.3026,-0.2703,0.3151,-1.6355,0.1979
14,0.5865,0.0879,0.4336,0.3436,-0.0732,0.0739,0.0170,0.2747,-0.3232,0.2382,-1.5978,0.2308
15,0.6210,0.1202,0.3821,0.4020,-0.0241,0.0219,0.0551,0.2941,-0.3878,0.1989,-1.6583,0.2683
16,0.6105,0.1152,0.3788,0.3513,-0.0272,0.0273,0.0894,0.2838,-0.4015,0.1701,-1.7764,0.2504
17,0.5762,0.1412,0.3968,0.3986,-0.1362,0.0441,0.0025,0.3269,-0.5544,0.2058,-1.7884,0.2600
18,0.5733,0.1046,0.2871,0.4410,-0.0604,0.0357,-0.0030,0.3304,-0.5127,0.2226,-1.8673,0.3083
19,0.5424,0.1268,0.2437,0.4805,-0.0616,0.0418,-0.0064,0.3238,-0.5275,0.2214,-1.9746,0.3185
20,0.5279,0.1602,0.1907,0.4064,-0.0705,0.0114,-0.0185,0.3143,-0.5981,0.2439,-1.9942,0.3347
21,0.5212,0.1418,0.1811,0.4244,-0.0295,0.0398,-0.0698,0.3853,-0.6026,0.2580,-2.1339,0.4324
22,0.4590,0.1712,0.1525,0.4199,-0.0624,0.0304,-0.1263,0.3479,-0.6860,0.2234,-2.1492,0.3709
23,0.4490,0.2331,0.0665,0.4286,-0.0300,0.0626,-0.0269,0.3921,-0.6648,0.2821,-2.2289,0.4576
24,0.4672,0.1014,-0.0343,0.5018,-0.0573,0.0287,-0.0896,0.3759,-0.7336,0.2107,-2.2511,0.4011
25,0.4108,0.1303,-0.0226,0.4418,-0.0090,0.0564,-0.1622,0.3748,-0.7785,0.2978,-2.3030,0.4178
26,0.4056,0.1365,-0.0295,0.4534,0.0058,0.0403,-0.0896,0.3695,-0.7819,0.2269,-2.2767,0.4232
27,0.5419,0.1105,-0.1001,0.5039,0.0045,0.0313,-0.1548,0.3810,-0.7288,0.2633,-2.4081,0.4268
28,0.4049,0.1847,-0.1444,0.6016,-0.0298,0.0326,-0.1272,0.3662,-0.7975,0.2174,-2.3924,0.4324
29,0.4798,0.1520,-0.0531,0.5132,0.0020,0.0325,-0.2046,0.4101,-0.8023,0.1997,-2.4504,0.4352
30,0.4337,0.0918,-0.1859,0.6166,-0.0300,0.0493,-0.2129,0.4129,-0.8367,0.1745,-2.4912,0.4699
31,0.4866,0.1616,-0.2234,0.5441,0.0064,0.0432,-0.2319,0.4039,-0.9111,0.2584,-2.4212,0.4285
32,0.4417,0.0780,-0.2303,0.6129,0.0030,0.0434,-0.1904,0.4359,-0.8588,0.1934,-2.4569,0.4327
33,0.3758,0.1581,-0.2153,0.5869,0.0027,0.0623,-0.1920,0.4381,-0.8502,0.1406,-2.4189,0.4657
34,0.4360,0.1673,-0.1715,0.6090,0.0200,0.1087,-0.2814,0.4211,-0.9026,0.1636,-2.4431,0.4697
35,0.3962,0.1695,-0.2018,0.5720,-0.0410,0.0445,-0.2239,0.4369,-0.9577,0.2188,-2.4605,0.4442
36,0.4738,0.1629,-0.2752,0.6181,0.0301,0.0708,-0.2788,0.4097,-0.8614,0.1562,-2.5352,0.4623
37,0.4142,0.1220,-0.2286,0.5721,0.0262,0.0519,-0.2267,0.4681,-0.8949,0.1953,-2.5218,0.4644
38,0.3542,0.1284,-0.2200,0.6293,-0.0538,0.0318,-0.2738,0.5150,-0.8512,0.2116,-2.5599,0.4709
39,0.3682,0.1325,-0.2198,0.5960,-0.0174,0.0956,-0.3110,0.4091,-0.8572,0.1848,-2.5166,0.4138
40,0.3809,0.1287,-0.3385,0.6043,-0.0215,0.0391,-0.2173,0.4296,-0.8695,0.1426,-2.4262,0.5008


==> csv_tikz/qwen_qwen/arc_challenge.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.0569,0.1753,0.0000,0.3193,0.1138,0.1064,0.2275,0.2239
2,-0.0853,0.1393,0.4266,0.3037,0.6826,0.1207,0.1991,0.2011
3,0.1991,0.1064,0.1422,0.1064,0.9386,0.3193,0.9670,0.1609
4,0.3697,0.2128,0.1422,0.2447,1.1945,0.1207,1.4221,0.4257
5,0.0569,0.0402,0.2560,0.1393,1.3083,0.1450,1.9625,0.3037
6,0.2844,0.2447,0.3129,0.2447,1.3936,0.1450,2.3322,0.2816
7,0.5973,0.3620,0.4551,0.4533,1.1945,0.3037,2.2184,0.4238
8,0.3697,0.2816,0.7110,0.2447,1.3936,0.1064,2.0193,0.6244
9,0.2844,0.0402,0.5119,0.3193,1.1377,0.1450,2.0478,0.4877
10,0.4551,0.2638,0.7395,0.3575,1.6496,0.5631,1.9056,0.6283
11,0.6257,0.3141,0.8532,0.6967,1.4790,0.3961,2.3322,0.7768
12,0.6257,0.1450,0.7679,0.5952,1.6212,0.3620,2.1331,0.5024
13,0.4551,0.2239,0.7679,0.6192,1.7065,0.4568,2.1615,0.7642
14,0.4551,0.1064,0.9386,0.4351,1.6212,0.3686,2.2184,0.5441
15,0.5404,0.2239,0.8532,0.6192,1.5927,0.6244,2.0762,0.4943
16,0.8248,0.2128,0.9386,0.7373,2.0193,0.2447,2.1331,0.4827
17,0.6257,0.2011,0.7110,0.6473,1.9340,0.4639,1.9056,0.4082
18,0.6826,0.2512,0.7679,0.5441,1.9625,0.2787,2.0762,0.4639
19,0.7679,0.3879,0.6826,0.7070,2.1900,0.2816,2.0478,0.3879
20,0.7395,0.5321,0.6826,0.5952,2.0762,0.2239,2.0193,0.4424
21,0.7964,0.1450,0.7679,0.4351,2.0193,0.3961,2.4175,0.6006
22,0.8532,0.4877,0.8532,0.6385,1.9909,0.7449,2.5028,0.7048
23,1.0239,0.4568,0.8817,0.6321,2.1900,0.4742,2.5313,0.8711
24,0.7964,0.3292,0.7964,0.8427,2.2753,0.3506,2.7304,0.8701
25,1.0808,0.4639,0.6257,0.7013,2.1615,0.5588,2.7873,0.7514
26,1.1945,0.2512,0.8532,0.8034,2.1900,0.3837,2.7304,0.8214
27,1.2230,0.2239,0.8817,0.5925,2.2469,0.2239,2.8441,0.5411
28,0.9101,0.4257,0.8248,0.7674,2.2184,0.2512,3.0717,0.5573
29,1.4221,0.2128,0.7395,0.3837,2.0762,0.3292,2.9579,0.6321
30,1.3083,0.0804,0.9101,0.6694,2.1900,0.1753,3.0432,0.7449
31,1.1377,0.3292,0.8248,0.5925,2.0193,0.2239,2.7588,0.7642
32,1.2230,0.1064,0.4835,0.8014,2.2469,0.4943,3.0148,0.5229
33,1.0808,0.2816,0.6542,0.7384,2.0762,0.2900,2.7019,0.8513
34,1.3367,0.3437,0.5688,0.8075,2.3322,0.3506,2.8441,0.5275
35,1.1377,0.2638,0.5973,0.4877,2.1615,0.1753,2.7873,0.5801
36,1.0523,0.2900,0.6542,0.6978,2.3038,0.3193,3.0432,0.6473
37,1.2514,0.3575,0.8248,0.6006,2.3606,0.3961,2.9295,0.7251
38,1.2230,0.1753,0.6257,0.7013,2.2753,0.2011,2.9295,0.6436
39,1.1945,0.2787,0.5404,0.7449,2.0762,0.3575,2.5028,0.7674
40,1.2799,0.1207,0.5688,0.6244,2.2184,0.4827,2.7873,0.5801


==> csv_tikz/qwen_qwen/gsm8k.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.6823,0.2232,-0.0253,0.1990,-0.0253,0.0946,-0.1011,0.5042
2,-0.6571,0.3054,0.9603,1.1718,2.8304,0.6012,-0.0253,0.2502
3,-1.1372,0.1638,1.2383,1.3707,4.8269,0.3409,5.9388,0.5408
4,-2.7041,0.2502,2.8052,1.8037,7.0761,1.2691,11.9282,0.3627
5,-2.6030,0.1787,4.1193,2.8759,7.7079,1.0763,15.2135,1.1652
6,-2.9821,0.2925,4.6500,3.5568,7.6068,1.1702,15.0114,1.1762
7,-3.4117,0.2698,5.7114,4.0262,7.8089,1.6828,13.0907,0.8450
8,-3.4369,0.4028,5.4587,3.8139,7.4804,1.6027,11.0943,0.6323
9,-3.2348,0.3931,5.6103,4.4038,6.9244,2.2425,8.9967,0.1891
10,-3.2600,0.5067,5.3323,3.8381,7.5815,2.1772,6.9497,0.1558
11,-3.5633,0.4289,5.9388,3.1910,7.0255,2.8193,5.1301,0.6262
12,-3.2853,0.3520,6.3179,3.2239,6.7223,2.4009,4.3973,1.3406
13,-3.2600,0.3447,5.5092,2.6016,6.5454,2.5390,2.9062,1.2025
14,-2.9821,0.1289,5.3829,2.9584,5.4081,1.9143,3.1590,1.5883
15,-3.0579,0.3116,5.2818,2.4530,5.9388,3.4717,1.9712,0.6097
16,-3.3106,0.6443,5.1554,2.1524,5.2312,2.1999,2.1734,1.1503
17,-3.3611,0.5948,5.0291,1.8009,5.3071,2.3718,1.0614,1.4278
18,-3.0326,0.5289,4.6500,1.7966,4.9532,2.3953,2.0975,1.3136
19,-3.1084,0.4464,4.3973,2.3071,4.7763,2.5198,0.8087,1.4121
20,-3.2348,0.5408,4.3215,2.1020,5.3323,2.5087,0.9856,0.9827
21,-3.2348,0.4028,5.0291,2.6119,4.6753,2.8652,0.5307,1.1810
22,-3.0326,0.6097,5.1554,2.0372,5.0796,1.8766,0.0758,1.3320
23,-2.9062,0.9313,4.9280,2.7357,4.3467,1.6051,0.5812,1.6288
24,-2.7041,0.6902,4.6500,1.4912,4.0940,1.9896,0.1264,1.3078
25,-2.8810,0.7531,4.5994,1.6798,4.7511,2.3889,0.2022,0.9374
26,-3.1337,0.6076,4.5742,2.0195,4.3973,1.5062,0.5307,1.4596
27,-2.7041,0.6231,4.4984,1.8595,4.5236,2.0940,0.4549,1.0303
28,-2.9062,0.9395,4.8269,1.7092,4.0435,1.7600,0.2527,1.3915
29,-2.6283,0.8079,4.4225,1.7002,4.7763,2.0268,0.3791,1.3938
30,-2.7293,0.6976,4.4984,1.5907,4.6500,2.4073,-0.0253,1.0905
31,-2.6788,0.9020,4.4731,1.5062,4.2456,1.9070,0.0758,1.3434
32,-3.0831,0.9597,4.5994,1.3136,4.0940,1.8786,-0.1769,1.7024
33,-2.9062,1.2646,4.1951,1.4861,4.4225,1.4349,0.3033,2.0239
34,-2.5019,0.9962,4.3973,1.3491,4.6247,1.9309,0.1264,1.3929
35,-2.6030,1.1114,4.3215,1.9838,4.1193,1.8492,0.0253,1.2706
36,-2.8304,0.8585,4.1193,1.0178,4.3467,2.1836,0.0505,1.1685
37,-2.8810,1.1364,4.2709,1.7047,4.3215,1.8888,0.1516,1.4021
38,-3.3106,1.2721,4.1698,1.0740,4.2456,2.2550,-0.1769,1.3019
39,-2.8557,1.1652,3.9929,1.4202,4.0182,1.6095,0.6571,1.5293
40,-2.7041,0.7887,4.5742,1.4861,4.2204,1.7913,-0.3033,1.5326


==> csv_tikz/qwen_qwen/hellaswag.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0166,0.0124,0.0332,0.0124,-0.0631,0.0205,0.0199,0.0704
2,-0.0232,0.0417,-0.0664,0.0935,-0.1029,0.0497,-0.0564,0.0261
3,-0.0664,0.0846,-0.1892,0.1228,-0.2755,0.0169,-0.1361,0.0248
4,-0.0266,0.0124,-0.3220,0.2349,-0.2689,0.0533,-0.1162,0.0286
5,0.0498,0.0215,-0.3651,0.2020,-0.2888,0.0784,-0.0166,0.0610
6,0.1295,0.0354,-0.2689,0.1506,-0.2058,0.0497,0.1228,0.1218
7,0.2224,0.0621,-0.2556,0.1878,-0.0697,0.1270,0.2058,0.1421
8,0.3120,0.0553,-0.1925,0.2028,-0.0000,0.1100,0.3485,0.1278
9,0.3452,0.0047,-0.1693,0.1583,0.0332,0.0773,0.5245,0.0818
10,0.4514,0.0497,-0.1693,0.0784,0.1228,0.0994,0.6207,0.0892
11,0.5211,0.0308,-0.1726,0.1432,0.1693,0.1066,0.6838,0.1879
12,0.6406,0.0818,-0.1228,0.0773,0.3054,0.1322,0.8498,0.1017
13,0.7269,0.0645,-0.0996,0.0825,0.4249,0.1314,0.8929,0.1526
14,0.8265,0.1358,-0.0531,0.0448,0.5311,0.0308,1.0522,0.0738
15,0.9493,0.1347,0.0166,0.0588,0.6340,0.1010,1.0821,0.1458
16,0.9825,0.0571,0.0232,0.1045,0.6705,0.1036,1.1784,0.1151
17,1.0821,0.1460,0.1129,0.0854,0.8133,0.0862,1.3112,0.0417
18,1.1120,0.1092,0.1095,0.1624,0.8099,0.1104,1.3875,0.0834
19,1.1220,0.1395,0.1527,0.2822,0.8630,0.0862,1.4373,0.0286
20,1.3012,0.1364,0.2025,0.2251,0.8962,0.0533,1.5701,0.1154
21,1.3012,0.1061,0.2257,0.2045,0.9527,0.0733,1.5734,0.1506
22,1.3410,0.0094,0.2755,0.2812,1.0423,0.0818,1.7062,0.1030
23,1.4273,0.0553,0.3319,0.3197,1.0224,0.1342,1.6962,0.2091
24,1.4041,0.1198,0.3220,0.3216,1.0323,0.1511,1.7593,0.2080
25,1.4838,0.0989,0.3485,0.2782,1.0622,0.0869,1.8389,0.1789
26,1.4904,0.0621,0.2722,0.3563,1.0821,0.1467,1.9153,0.1511
27,1.4970,0.1491,0.4016,0.4082,1.0622,0.0616,1.8589,0.2390
28,1.5734,0.0801,0.3718,0.3842,1.1585,0.1467,1.9651,0.1890
29,1.6132,0.0373,0.3419,0.4213,1.1419,0.1058,2.0182,0.1271
30,1.6132,0.0645,0.4249,0.3971,1.2116,0.1615,2.1045,0.1586
31,1.6298,0.0376,0.3917,0.3998,1.1651,0.1624,2.0779,0.2045
32,1.6531,0.0776,0.4315,0.4524,1.2083,0.1808,2.0414,0.2253
33,1.6531,0.0999,0.4481,0.3966,1.2580,0.0925,2.0779,0.1679
34,1.6763,0.0417,0.3850,0.3601,1.2083,0.1199,2.0846,0.1645
35,1.6796,0.0409,0.4680,0.4149,1.2182,0.1030,2.0945,0.1725
36,1.6464,0.0261,0.3817,0.3735,1.1717,0.2166,2.1178,0.1739
37,1.6531,0.0860,0.4282,0.4082,1.2315,0.1030,2.0846,0.2357
38,1.7095,0.0329,0.4747,0.4167,1.1917,0.1478,2.0813,0.1761
39,1.6398,0.0632,0.4182,0.4336,1.2049,0.1570,2.1111,0.1230
40,1.7062,0.0261,0.3884,0.3906,1.1883,0.1122,2.0281,0.1894


==> csv_tikz/qwen_qwen/humaneval_1.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.3557,0.0287,0.0102,0.4055,-0.1423,0.1371,-0.2337,0.3986
2,-0.3557,0.2313,0.3963,0.1494,0.5081,0.3152,-0.7825,0.0626
3,0.0407,0.2638,-0.3760,0.6759,0.1931,0.0144,-1.0569,0.2117
4,-0.3557,0.3602,-0.1321,0.6994,0.0102,0.5422,-0.7215,0.3891
5,-0.1931,0.0942,-0.0711,0.2300,0.5793,0.2871,-0.5894,0.1277
6,-0.8333,0.1885,0.3760,0.5981,0.1931,0.2864,-0.2642,0.1694
7,-0.2541,0.2970,0.3557,0.2456,0.2642,0.2146,0.0203,0.3042
8,-0.2033,0.3380,0.5183,0.4425,0.2744,0.4006,0.3455,0.2012
9,-0.7622,0.1085,-0.2541,0.3201,0.6504,0.2591,0.2846,0.4385
10,-0.5386,0.3434,0.4980,0.1253,1.1789,0.5914,0.2744,0.5385
11,-0.5386,0.0518,0.5183,0.0996,1.1382,0.5813,0.7215,0.2418
12,-0.3049,0.4570,0.5793,0.3952,0.7724,0.4385,1.0467,0.7285
13,0.0407,0.4659,0.9045,0.7390,1.0569,0.6550,0.9350,0.4699
14,-0.5793,0.4254,0.9451,0.6057,1.5244,0.5180,0.8841,0.7571
15,-0.7317,0.2240,1.0874,1.0728,1.5752,0.0719,0.8943,0.5678
16,-0.4167,0.4699,0.8435,0.5770,1.3923,0.4032,1.1484,0.7255
17,-0.0508,0.1997,0.8435,0.4784,1.7785,0.6406,1.2703,0.8753
18,-0.2439,0.9221,1.4736,0.9035,1.2195,0.6133,0.9959,0.1901
19,-0.3354,0.5605,0.6402,0.7825,1.4431,0.4626,1.0772,0.8802
20,-0.3862,0.6170,0.8435,0.5370,0.8638,0.6397,1.4024,0.6439
21,-0.5386,0.4673,0.9451,0.4075,1.0976,0.3616,1.5447,0.9735
22,-0.3862,0.2456,0.9045,0.8048,0.9553,0.8014,1.1992,1.3572
23,-0.4776,0.4943,1.5142,0.7390,0.9451,0.5870,0.9045,0.8983
24,-0.4776,0.4855,0.7622,1.0919,0.7215,0.4816,1.1280,0.8910
25,-0.7317,0.1317,0.5589,1.0565,1.0366,1.0194,0.5081,0.5568
26,-0.4980,0.4469,1.1077,0.8064,0.5285,0.8106,0.9858,0.7457
27,-0.5285,0.1371,1.1077,1.1203,0.2947,0.3523,1.3821,0.6479
28,-0.5081,0.1415,0.9858,0.7621,0.4065,0.2245,0.6911,0.6837
29,-0.8638,0.3488,1.3313,0.4055,0.1118,0.4592,1.0569,0.5433
30,-0.3455,0.2907,0.9248,0.9568,0.0915,0.3422,1.0061,1.0357
31,-0.4573,0.3832,0.6199,0.8911,-0.0610,0.2805,0.3150,0.8914
32,-0.6199,0.4912,0.9451,1.0491,0.3455,0.0874,0.9045,1.0307
33,-0.8943,0.5353,0.9858,0.9886,0.3252,0.4803,0.7622,0.9089
34,-0.4065,0.5283,1.0061,0.8150,0.4980,0.9464,1.0874,1.2467
35,-0.8638,0.4867,0.7825,1.2657,0.5691,0.5230,1.0772,1.0253
36,-0.5894,0.0719,1.0264,0.5012,0.3455,0.4943,0.6402,0.7628
37,-0.4167,0.2506,1.0874,0.2012,0.2947,0.6873,1.3516,0.7850
38,-0.4980,0.7203,0.9654,1.1796,0.4776,0.6597,0.8028,0.8265
39,-0.8841,0.4903,1.0671,0.9486,0.2642,0.5871,0.8435,0.9681
40,-0.7825,0.4123,1.2907,0.9786,0.2439,0.6057,0.4268,1.0599


==> csv_tikz/qwen_qwen/minerva_math.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.2200,0.1143,0.2933,0.1569,0.4800,0.0909,0.1800,0.0909
2,0.2600,0.1451,0.8933,0.5402,0.9800,0.2135,0.2533,0.2380
3,-0.7533,0.0772,0.7333,0.3348,0.9200,0.0748,0.1933,0.2068
4,-1.3667,0.2941,0.4267,0.3074,1.1533,0.3039,0.3200,0.2833
5,-1.6533,0.5000,0.4467,0.1996,0.6067,0.2311,0.2933,0.4911
6,-2.3067,0.6386,0.4067,0.3675,0.7333,0.0094,0.3600,0.3024
7,-2.8200,0.3861,0.5600,0.4170,0.5667,0.4291,0.3133,0.1799
8,-2.8067,0.4573,0.6600,0.1337,0.7800,0.0712,0.3467,0.1700
9,-3.2867,0.7808,0.4267,0.0822,0.4267,0.2168,0.3200,0.0909
10,-3.2000,0.8202,0.6267,0.3757,0.1600,0.2269,0.4867,0.1389
11,-3.2200,0.3990,0.5867,0.5155,0.1467,0.3838,0.7800,0.0589
12,-3.4800,0.7056,0.6667,0.0411,0.2467,0.1473,0.8867,0.3431
13,-3.6867,0.6296,0.6067,0.0984,0.1133,0.2253,0.4533,0.0984
14,-3.7267,0.4911,0.6867,0.4008,0.3600,0.1657,0.6800,0.1558
15,-3.7467,0.5170,0.8467,0.2739,0.4667,0.4001,0.5000,0.2944
16,-3.2133,0.4538,0.7733,0.3739,0.4067,0.3065,0.6133,0.0573
17,-3.6733,0.1948,0.6267,0.2744,0.7467,0.2311,0.6333,0.2839
18,-3.6933,0.3104,0.6533,0.7349,0.5467,0.2294,0.3267,0.0525
19,-3.5600,0.4825,0.7533,0.5916,0.6400,0.3179,0.4667,0.3523
20,-3.7200,0.6707,0.7267,0.4717,0.3333,0.3896,0.5067,0.2695
21,-3.5200,0.4753,0.9533,0.5495,0.4133,0.1482,0.6400,0.3422
22,-3.4000,0.4511,0.8000,0.2688,0.3667,0.1408,0.6333,0.3288
23,-3.2933,0.4014,0.7200,0.3116,0.6200,0.1424,0.5933,0.1652
24,-3.9067,0.4905,0.8133,0.2229,0.4467,0.2655,0.5200,0.1414
25,-3.6733,0.7122,0.6867,0.5505,0.3400,0.0816,0.6533,0.4410
26,-3.7133,0.4458,0.8133,0.6251,0.6000,0.1558,0.4333,0.0340
27,-3.5267,0.1969,0.8267,0.7676,0.4667,0.1715,0.4533,0.1181
28,-3.7267,0.4739,0.7267,0.3300,0.5933,0.2042,0.6400,0.2971
29,-3.6667,0.4212,0.8000,0.4819,0.1267,0.3065,0.4200,0.1855
30,-3.7800,0.4852,0.4267,0.6960,0.3467,0.1247,0.5800,0.3315
31,-3.5133,0.6228,0.7467,0.4215,0.2133,0.4739,0.4000,0.3262
32,-3.9533,0.5584,0.8933,0.3739,0.1933,0.2945,0.3667,0.0094
33,-3.6933,0.4349,0.6867,0.3598,0.1067,0.4562,0.3533,0.1159
34,-3.7667,0.5063,0.7067,0.1247,-0.1133,0.1247,0.5400,0.3637
35,-3.8533,0.6805,0.9267,0.4694,0.2400,0.1424,0.2867,0.3598
36,-3.6467,0.6291,0.6667,0.3271,0.0467,0.3316,0.4933,0.2288
37,-3.5733,0.3057,0.8667,0.6738,-0.0267,0.2380,0.4000,0.1697
38,-3.7133,0.3442,0.7267,0.3091,0.2000,0.2592,0.4133,0.2604
39,-3.6800,0.1987,0.8067,0.3427,0.2267,0.3623,0.6867,0.2265
40,-3.7867,0.5893,0.6600,0.2628,0.2067,0.3782,0.5600,0.1424


==> csv_tikz/qwen_qwen/mmlu.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,-0.0950,0.0484,-0.0404,0.0262,-0.1116,0.0802,-0.0356,0.0729
2,-0.0095,0.0421,-0.2635,0.1914,-0.2279,0.0517,-0.0261,0.0638
3,0.0095,0.0413,-0.3917,0.3628,-0.3086,0.0585,0.1780,0.1421
4,0.0807,0.0674,-0.3941,0.1839,-0.4392,0.1589,0.1472,0.0421
5,0.1424,0.0968,-0.2445,0.1902,-0.4724,0.0935,0.1496,0.2793
6,0.1068,0.0615,-0.2445,0.1841,-0.5460,0.0320,0.1947,0.0903
7,0.0404,0.0121,-0.2991,0.1295,-0.4154,0.0350,0.2326,0.3530
8,0.1448,0.1066,-0.2065,0.1135,-0.3917,0.0895,0.0736,0.2409
9,0.1211,0.0799,-0.1496,0.1019,-0.3632,0.0454,0.1448,0.3253
10,0.1163,0.0470,-0.2208,0.1089,-0.5009,0.2348,0.1044,0.3055
11,0.0593,0.1818,-0.2872,0.0931,-0.4344,0.2000,0.0736,0.2610
12,0.0380,0.1750,-0.2326,0.1396,-0.5460,0.2562,0.1187,0.2275
13,0.0190,0.0759,-0.1685,0.1499,-0.4036,0.2011,0.1258,0.2527
14,0.0665,0.1352,-0.1828,0.0699,-0.5033,0.2721,-0.0688,0.2683
15,0.0071,0.1969,-0.2991,0.1548,-0.2920,0.2198,0.0641,0.2469
16,-0.0047,0.1549,-0.3395,0.0287,-0.3442,0.2301,0.0760,0.3150
17,-0.1401,0.1687,-0.1709,0.0952,-0.2421,0.4025,0.0237,0.1554
18,0.1044,0.1223,-0.2825,0.1462,-0.3656,0.3109,-0.0285,0.2836
19,0.0380,0.0827,-0.2611,0.2736,-0.2920,0.2983,0.0237,0.1105
20,-0.0380,0.0806,-0.3466,0.2527,-0.3371,0.2473,0.0119,0.2356
21,-0.0902,0.1687,-0.3656,0.3027,-0.3537,0.4013,-0.0237,0.2056
22,0.0570,0.0994,-0.4083,0.2934,-0.3869,0.2957,-0.0237,0.2564
23,0.0047,0.1729,-0.3988,0.2696,-0.3062,0.2874,-0.0712,0.1341
24,-0.0071,0.1637,-0.3941,0.2617,-0.3537,0.3972,-0.0285,0.2166
25,0.0712,0.1887,-0.4724,0.2928,-0.4154,0.3191,0.0285,0.1421
26,-0.0356,0.2189,-0.3679,0.3186,-0.3656,0.3495,-0.0451,0.2555
27,0.0095,0.2409,-0.3490,0.3123,-0.3513,0.3969,-0.0499,0.1664
28,0.0356,0.1515,-0.4961,0.2338,-0.3561,0.3448,-0.0855,0.1600
29,0.0665,0.1895,-0.5745,0.2555,-0.2944,0.4408,-0.0071,0.2179
30,0.0285,0.2110,-0.4320,0.3089,-0.2967,0.3112,-0.0783,0.2759
31,0.0380,0.2823,-0.3774,0.1901,-0.4558,0.4345,-0.0760,0.1608
32,0.0071,0.2066,-0.4581,0.2470,-0.4107,0.3160,-0.0855,0.2014
33,0.1282,0.2014,-0.3964,0.2412,-0.4178,0.3687,-0.0451,0.2708
34,0.0546,0.2361,-0.4249,0.2064,-0.3751,0.3896,-0.1092,0.2081
35,0.1021,0.2049,-0.3561,0.1512,-0.3371,0.3409,-0.0855,0.2849
36,-0.0237,0.1729,-0.5175,0.2519,-0.4130,0.3955,-0.0855,0.2551
37,0.1021,0.1206,-0.4866,0.2829,-0.3774,0.2821,-0.1567,0.2703
38,0.0522,0.1477,-0.4558,0.2324,-0.3988,0.3576,-0.0760,0.1556
39,0.0071,0.2186,-0.4130,0.1919,-0.3584,0.3395,-0.1614,0.2098
40,0.0332,0.1541,-0.4676,0.1777,-0.4178,0.4417,-0.0926,0.2418


==> csv_tikz/qwen_qwen/truthfulqa_mc2.csv <==
epoch,cfg0d,cfg0s,cfg1d,cfg1s,cfg2d,cfg2s,cfg3d,cfg3s
0,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
1,0.1205,0.0424,0.1530,0.0928,0.1122,0.0593,0.0131,0.0686
2,0.2043,0.0461,0.3996,0.2831,0.4293,0.0332,0.0621,0.0219
3,0.3454,0.0525,0.1897,0.0744,0.8099,0.0486,0.2133,0.0144
4,0.5264,0.0415,-0.0225,0.1352,0.6380,0.1017,0.3094,0.1031
5,0.4900,0.0717,-0.1041,0.1497,0.5882,0.0807,0.4485,0.0406
6,0.4818,0.0485,-0.1482,0.2526,0.4024,0.1133,0.4402,0.0253
7,0.3887,0.0191,-0.2574,0.3147,0.2866,0.0719,0.4468,0.0195
8,0.3372,0.0157,-0.3896,0.4373,0.2973,0.1088,0.6003,0.0105
9,0.4546,0.0618,-0.4151,0.4968,0.2826,0.1030,0.5823,0.0087
10,0.4921,0.0917,-0.4565,0.5941,0.1692,0.0997,0.6129,0.0885
11,0.4752,0.0414,-0.5097,0.7295,0.1786,0.0478,0.6242,0.0710
12,0.3658,0.0055,-0.5689,0.8642,0.0432,0.0675,0.6466,0.1134
13,0.4073,0.1104,-0.7477,0.9927,-0.0145,0.1856,0.6362,0.0437
14,0.3142,0.1137,-0.7898,1.0296,-0.0672,0.1199,0.5865,0.0879
15,0.3547,0.0382,-0.9057,1.1211,-0.1506,0.1038,0.6210,0.1202
16,0.4073,0.0689,-0.9803,1.1581,-0.2477,0.0679,0.6105,0.1152
17,0.3331,0.0354,-1.0527,1.2394,-0.3179,0.1055,0.5762,0.1412
18,0.3109,0.0849,-1.0971,1.2523,-0.3237,0.0349,0.5733,0.1046
19,0.3016,0.1511,-1.1938,1.3839,-0.5185,0.1732,0.5424,0.1268
20,0.2769,0.0896,-1.1488,1.4433,-0.4530,0.1254,0.5279,0.1602
21,0.2539,0.1570,-1.2836,1.5273,-0.5675,0.0944,0.5212,0.1418
22,0.2005,0.1422,-1.2709,1.4851,-0.5352,0.1470,0.4590,0.1712
23,0.2590,0.0587,-1.3157,1.6203,-0.6381,0.1122,0.4490,0.2331
24,0.2506,0.0736,-1.3725,1.6558,-0.5879,0.1465,0.4672,0.1014
25,0.2293,0.1232,-1.4658,1.6191,-0.6475,0.1418,0.4108,0.1303
26,0.1120,0.1612,-1.4839,1.6634,-0.6380,0.1471,0.4056,0.1365
27,0.2475,0.1106,-1.4258,1.6969,-0.6801,0.2041,0.5419,0.1105
28,0.2465,0.1041,-1.4580,1.7263,-0.7910,0.1547,0.4049,0.1847
29,0.1512,0.1006,-1.4741,1.5891,-0.7605,0.1540,0.4798,0.1520
30,0.1177,0.1132,-1.4761,1.6254,-0.7751,0.1985,0.4337,0.0918
31,0.1436,0.1306,-1.5493,1.7118,-0.7712,0.2142,0.4866,0.1616
32,0.1467,0.1211,-1.4706,1.6569,-0.7270,0.2197,0.4417,0.0780
33,0.1254,0.1499,-1.5864,1.7140,-0.8253,0.1994,0.3758,0.1581
34,0.1137,0.1008,-1.5876,1.6855,-0.7936,0.1350,0.4360,0.1673
35,0.0625,0.1409,-1.5239,1.6907,-0.7255,0.1658,0.3962,0.1695
36,0.1361,0.1276,-1.5332,1.6726,-0.8030,0.2493,0.4738,0.1629
37,0.1420,0.0975,-1.6667,1.7404,-0.8326,0.2286,0.4142,0.1220
38,0.1718,0.1801,-1.5503,1.7193,-0.7160,0.1719,0.3542,0.1284
39,0.1606,0.1841,-1.5197,1.6521,-0.7426,0.1387,0.3682,0.1325
40,0.1940,0.1140,-1.6248,1.7333,-0.8100,0.1838,0.3809,0.1287

